LUTNet: Learning FPGA Configurations for Highly Efficient Neural Network Inference

Research has shown that deep neural networks contain significant redundancy, and thus that high classification accuracy can be achieved even when weights and activations are quantized down to binary values. Network binarization on FPGAs greatly increases area efficiency by replacing resource-hungry multipliers with lightweight XNOR gates. However, an FPGA's fundamental building block, the K-LUT, is capable of implementing far more than an XNOR: it can perform any K-input Boolean operation. Inspired by this observation, we propose LUTNet, an end-to-end hardware-software framework for the construction of area-efficient FPGA-based neural network accelerators using the native LUTs as inference operators. We describe the realization of both unrolled and tiled LUTNet architectures, with the latter facilitating smaller, less power-hungry deployment over the former while sacrificing area and energy efficiency along with throughput. For both varieties, we demonstrate that the exploitation of LUT flexibility allows for far heavier pruning than possible in prior works, resulting in significant area savings while achieving comparable accuracy. Against the state-of-the-art binarized neural network implementation, we achieve up to twice the area efficiency for several standard network models when inferencing popular datasets. We also demonstrate that even greater energy efficiency improvements are obtainable.

==> LUTNET (TC extension, arXiv)/data/cifar_training_curve/prune.txt <==
epoch	training_error
202	16.73006005
204	16.73501216
206	17.10010193
208	16.74
210	16.82509393
212	16.84510958
214	16.70503377
216	16.75501216
218	16.9050182
220	16.80501818
222	16.79501217
224	16.73501216
226	16.98500738
228	16.74530404
230	16.78004867
232	16.70522826
234	16.65008638
236	16.75011772
238	16.71505418
240	16.36000239
242	16.3800293
244	16.54004853
246	16.68503376
248	16.57013484
250	16.64003839


==> LUTNET (TC extension, arXiv)/data/cifar_training_curve/retrain.txt <==
epoch	training_error
252	16.61037475
254	16.23004835
256	15.990172
258	15.95004819
260	15.92500134
262	15.86010043
264	15.93011657
266	15.91507864
268	15.70000949
270	15.79500015
272	15.89000951
274	15.64000237
276	15.90031451
278	15.800038
280	15.88500134
282	15.50011598
284	15.57501199
286	15.73505355
288	15.7900855
290	15.82000059
292	15.35000532
294	15.61500726
296	15.51005918
298	15.47505339
300	15.57002132
302	15.70017141
304	15.65000948
306	15.51000533
308	15.55028656
310	15.47500725
312	15.46520243
314	15.26504263
316	15.44514207
318	15.495025
320	15.46002129
322	15.3900851
324	15.49007159
326	15.41002128
328	15.42506518
330	15.42509237
332	15.42000532
334	15.58510795
336	15.44500015
338	15.2902361
340	15.37506514
342	15.08507787
344	15.09007125
346	15.39001477
348	15.35500133
350	15.44000532
352	15.28502494
354	15.26501195
356	15.21000944
358	15.33013287
360	15.21544598
362	15.23000944
364	15.10009953
366	15.39500369
368	15.25506505
370	15.24
372	15.44501197
374	15.47500015
376	15.27507805
378	15.32505329
380	15.15000943
382	15.22015098
384	15.16509209
386	15.14500722
388	15.1704621
390	15.30036895
392	15.31003778
394	15.30501195
396	15.36000532
398	15.35501787
400	15.00002882
402	15.11501782
404	15.1651805
406	15.07500132
408	15.23008494
410	15.23501194
412	15.53002131
414	15.42510774
416	15.30512412
418	15.36002127
420	15.26507804
422	15.09500721
424	15.37527312
426	15.45008516
428	15.34000945
430	15.31524813
432	15.26510754
434	15.3152989
436	15.40001478
438	15.19503316
440	15.44013304
442	15.18524775
444	15.37015125
446	15.18506499
448	15.32505329
450	15.19004775


==> LUTNET (TC extension, arXiv)/data/cifar_training_curve/train.txt <==
epoch	{training_error}
2	54.0881279
4	36.90374734
6	29.83909921
8	26.05855425
10	23.69228086
12	21.65069496
14	20.3454747
16	19.16525994
18	18.21539754
20	17.65015543
22	16.60598343
24	16.18501805
26	15.75017151
28	14.97036752
30	14.68522285
32	14.38033637
34	13.98020984
36	13.57507651
38	13.40003695
40	13.07016623
42	12.79003669
44	12.64000916
46	12.35510397
48	12.40523988
50	12.00002784
52	12.01005682
54	11.95000909
56	11.57000057
58	11.5851189
60	11.64500127
62	11.32003608
64	11.23500352
66	11.04500351
68	10.96002752
70	10.73005601
72	10.85500126
74	10.71002744
76	10.90009484
78	10.78517164
80	10.63506169
82	10.73508752
84	10.55002739
86	10.47002737
88	10.59000056
90	10.42500684
92	10.44003573
94	10.42000502
96	10.28502355
98	10.43005582
100	10.05501126
102	10.24000501
104	10.20504023
106	10.04005558
108	10.20000501
110	10.02502348
112	10.26005572
114	10.20000501
116	10.17000056
118	10.04002723
120	9.96004498
122	10.16501684
124	10.05500125
126	9.980013886
128	9.855016779
130	9.995073468
132	9.880002219
134	9.92000222
136	10.06000056
138	9.865116631
140	10.07006727
142	9.920035524
144	9.940124917
146	9.875116644
148	9.855011232
150	9.815073322
152	9.75504003
154	9.685073216
156	9.785011223
158	9.860004992
160	9.820000554
162	9.770013853
164	9.87525645
166	9.815003465
168	9.715006784
170	9.935006801
172	9.750000554
174	9.69504997
176	9.800055432
178	9.790019953
180	9.725040017
182	9.605006776
184	9.685073216
186	9.760013852
188	9.645116347
190	9.755000139
192	9.665016743
194	9.665169508
196	9.930013878
198	9.785016766
200	9.775006789


==> LUTNET (TC extension, arXiv)/data/energy_efficiency.txt <==
Name	id	{static}	dynamic	Density	post_place	acc
\shortstack{Unrolled\\ReBNet}	1	2.508	28.923	21.3	511494	84.38\%
{$\left(2,0\right)$-LUTNet}	2	1.475	5.627	11.3	325959	84.37\%
{$\left(3,0\right)$-LUTNet}	3	1.453	4.785	8.91	303252	84.28\%
{$\left(4,0\right)$-LUTNet}	4	1.431	3.94	5.62	246044	84.21\%
{$\left(5,0\right)$-LUTNet}	5	1.415	3.301	5.62	273156	84.25\%
{$\left(6,0\right)$-LUTNet}	6	1.421	3.515	4.02	235757	84.17\%


==> LUTNET (TC extension, arXiv)/data/energy_efficiency_k.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
(3,1)-LUTNet	2	1.423	3.446	63.45	114026
(4,1)-LUTNet	3	1.417	3.238	63.45	113376
(5,1)-LUTNet	4	1.402	2.61	35.42	98204
(6,1)-LUTNet	5	1.435	3.94	63.45	114713


==> LUTNET (TC extension, arXiv)/data/energy_efficiency_k4.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(4,1\right)$-LUTNet	2	1.417	3.238	63.45	113376
$\left(4,2\right)$-LUTNet	3	1.453	3.159	63.45	116565

==> LUTNET (TC extension, arXiv)/data/energy_efficiency_k5.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(5,1\right)$-LUTNet	2	1.402	2.61	35.42	98204
$\left(5,2\right)$-LUTNet	3	1.399	2.383	35.42	99771
$\left(5,3\right)$-LUTNet	4	1.409	2.578	35.42	100251

==> LUTNET (TC extension, arXiv)/data/energy_efficiency_k6.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(6,1\right)$-LUTNet	2	1.435	3.94	63.45	114713
$\left(6,2\right)$-LUTNet	3	1.412	4.276	63.45	115704
$\left(6,3\right)$-LUTNet	4	1.447	4.247	63.45	106442
$\left(6,4\right)$-LUTNet	5	1.453	4.067	63.45	102942

==> LUTNET (TC extension, arXiv)/data/energy_efficiency_tiled.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
{$\left(4,1\right)$-LUTNet}	2	1.417	3.238	63.45	113376
{$\left(4,2\right)$-LUTNet}	3	1.453	3.159	63.45	116565
{$\left(5,1\right)$-LUTNet}	4	1.402	2.61	35.42	98204
{$\left(5,2\right)$-LUTNet}	5	1.399	2.383	35.42	99771
{$\left(5,3\right)$-LUTNet}	6	1.409	2.578	35.42	100251
{$\left(6,1\right)$-LUTNet}	7	1.435	3.94	63.45	114713
{$\left(6,2\right)$-LUTNet}	8	1.412	4.276	63.45	115704
{$\left(6,3\right)$-LUTNet}	9	1.447	4.247	63.45	106442
{$\left(6,4\right)$-LUTNet}	10	1.453	4.067	63.45	102942

==> LUTNET (TC extension, arXiv)/data/energy_efficiency_w.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	2.508	28.923	21.3	511494
(5,0)-LUTNet	2	1.415	3.301	5.62	273156
\shortstack{Tiled\\ReBNet}	3	1.449	4.485	83.5	125902
(3,1)-LUTNet	4	1.423	3.446	63.45	114026
(4,1)-LUTNet	5	1.417	3.238	63.45	113376
\textbf{(5,1)-LUTNet}	6	1.402	2.61	35.42	98204
(6,1)-LUTNet	7	1.435	3.94	63.45	114713
(5,2)-LUTNet	8	1.399	2.383	35.42	99771
(5,3)-LUTNet	9	1.409	2.578	35.42	100251


==> LUTNET (TC extension, arXiv)/data/err_area.txt <==
%\shortstack{ReBNe\\Pruned}		                2LUT		                                    4LUT		                            6LUT									
RPerr	RPLUT   RerrbarU    RerrbarL    2Lerr   2LLUT	2errbarU    2errbarL    4Lerr   4LLUT	4errbarU	4errbarL	6Lerr   6LLUT   6errbarU	6errbarL									
15.65	511494	0.339738993	0.250261007	15.04	505107	0.193853918	0.196146082	15.13	497606	0.073970888	0.126029112	15.08	500000	0.161950185	0.098049815
16.16	332339	0.129972549	0.070027451	15.5	325959	0.143840528	0.296159472	15.28	328041	0.287735767	0.312264233	15.38	415529	0.157688455	0.452311545
16.86	290026	0.15993168	0.16006832	15.7	260616	0.293617893	0.346382107	15.42	291349	0.363540097	0.456459903	15.64	381658	0.289815399	0.170184601
17.13	226601	0.219559161	0.430440839	16.05	205740	0.299836854	0.150163146	15.89	246044	0.31973171	0.30026829	15.77	280154	0.265849016	0.234150984
17.93	196117	0.115943315	0.114056685	16.44	176833	0.257834277	0.262165723	16.06	191405	0.089958794	0.140041206	15.97	235757	0.345753295	0.254246705
18.64	168237	0.303800051	0.166199949	17.09	151876	0.353404018	0.486595982	16.6	160905	0.281809448	0.258190552	16.54	194318	0.139955894	0.090044106
19.12	156996	0.415524311	0.414475689	17.53	141257	0.347722008	0.272277992	16.85	145782	0.421691481	0.258308519	16.94	175287	0.211915326	0.138084674


==> LUTNET (TC extension, arXiv)/data/err_area_combined.txt <==
RUerr	RULUT	RUerrbarU	RUerrbarL	{20Lerr}	{20LLUT}	{20errbarU}	{20errbarL}	{40Lerr}	{40LLUT}	{40errbarU}	{40errbarL}	{50Lerr}	{50LLUT}	{50errbarU}	{50errbarL}	{60Lerr}	{60LLUT}	{60errbarU}	{60errbarL}	{RTerr}	{RTLUT}	{RTerrbarU}	{RTerrbarL}	{31Lerr}	{31LLUT}	{31errbarU}	{31errbarL}	{41Lerr}	{41LLUT}	{41errbarU}	{41errbarL}	{51Lerr}	{51LLUT}	{51errbarU}	{51errbarL}	{61Lerr}	{61LLUT}	{61errbarU}	{61errbarL}	{52Lerr}	{52LLUT}	{52errbarU}	{52errbarL}	{53Lerr}	{53LLUT}	{53errbarU}	{53errbarL}	{44Lerr}	{44LLUT}	{44errbarU}	{44errbarL}	{48Lerr}	{48LLUT}	{48errbarU}	{48errbarL}	{88Lerr}	{88LLUT}	{88errbarU}	{88errbarL}	{816Lerr}	{816LLUT}	{816errbarU}	{816errbarL}	{1616Lerr}	{1616LLUT}	{1616errbarU}	{1616errbarL}
15.65	511494	0.339738993	0.250261007	15.04	505107	0.193853918	0.196146082	15.13	497606	0.073970888	0.126029112	14.98	505107	0.073970888	0.126029112	15.08	500000	0.161950185	0.098049815	15.64239547	133418	0.01	0.01	14.89	134657	0.01	0.01	14.91	124584	0.01	0.01	14.6	123950	0.1	0.1	15.01	127627	0.01	0.01	14.55	124632	0.1	0.1	15	125624	0.1	0.1	14.99	251427	0.01	0.01	15.08	153998	0.01	0.01	14.6	123950	0.01	0.01	14.97	101090	0.01	0.01	14.23	96542	0.01	0.01
16.16	332339	0.129972549	0.070027451	15.5	325959	0.143840528	0.296159472	15.28	328041	0.287735767	0.312264233	15.54	405529	0.287735767	0.312264233	15.38	415529	0.157688455	0.452311545	15.5606948	128942	0.01	0.01	14.78	134530	0.01	0.01	14.74	124031	0.01	0.01	14.08	123647	0.1	0.1	15.18	127470	0.01	0.01	14.49	124547	0.1	0.1	14.78	125743	0.1	0.1	14.89	239809	0.01	0.01	15.1	153179	0.01	0.01	14.08	123647	0.01	0.01	14.85	100557	0.01	0.01	14.02	94529	0.01	0.01
16.86	290026	0.15993168	0.16006832	15.7	260616	0.293617893	0.346382107	15.42	291349	0.363540097	0.456459903	15.47	371658	0.363540097	0.456459903	15.64	381658	0.289815399	0.170184601	15.64420304	125902	0.01	0.01	15.2	127109	0.01	0.01	15.04	121397	0.01	0.01	14.32	117215	0.1	0.1	15.13	122693	0.01	0.01	14.7	120000	0.1	0.1	14.7	136512	0.1	0.1	14.91	221284	0.01	0.01	15.32	147787	0.01	0.01	14.32	117215	0.01	0.01	15.24	94722	0.01	0.01	15.58	86732	0.01	0.01
17.13	226601	0.219559161	0.430440839	16.05	205740	0.299836854	0.150163146	15.89	246044	0.31973171	0.30026829	15.54	273156	0.31973171	0.30026829	15.77	280154	0.265849016	0.234150984	15.94242825	114345	0.01	0.01	15.24	114026	0.01	0.01	15.58	113376	0.01	0.01	15.2	106776	0.1	0.1	15.8	114713	0.01	0.01	14.99	110525	0.1	0.1	15.96	119341	0.1	0.1	15.06	200874	0.01	0.01	15.8	140280	0.01	0.01	15.2	106776	0.01	0.01	16.38	87864	0.01	0.01	21.4	74541	0.01	0.01
17.93	196117	0.115943315	0.114056685	16.44	176833	0.257834277	0.262165723	16.06	191405	0.089958794	0.140041206	15.83	225757	0.089958794	0.140041206	15.97	235757	0.345753295	0.254246705	16.93025039	102375	0.01	0.01	15.46	101000	0.01	0.01	16.08	102530	0.01	0.01	15.6	98204	0.1	0.1	16.18	103272	0.01	0.01	15.63	99771	0.1	0.1	17.82	102486	0.1	0.1	15.1	174980	0.01	0.01	15.33	126514	0.01	0.01	15.6	98204	0.01	0.01	18.58	84946	0.01	0.01	17.31	83963	0.01	0.01
18.64	168237	0.303800051	0.166199949	17.09	151876	0.353404018	0.486595982	16.6	160905	0.281809448	0.258190552	16.45	184318	0.281809448	0.258190552	16.54	194318	0.139955894	0.090044106	17.7649408	95275	0.01	0.01	16.66	93917	0.01	0.01	17.17	94816	0.01	0.01	16.41	92564	0.1	0.1	17.3	96570	0.01	0.01	17.03	92756	0.1	0.1	21.21	92821	0.1	0.1	15.4	155193	0.01	0.01	16.02	112182	0.01	0.01	16.41	92564	0.01	0.01	23.6	nan	0.01	0.01	18.74	81486	0.01	0.01
19.12	156996	0.415524311	0.414475689	17.53	141257	0.347722008	0.272277992	16.85	145782	0.421691481	0.258308519	16.95	165287	0.421691481	0.258308519	16.94	175287	0.211915326	0.138084674	19.36120714	94575	0.01	0.01	17.98	90924	0.01	0.01	18.95	92266	0.01	0.01	17.82	89604	0.1	0.1	18.87	93224	0.01	0.01	17.78	88680	0.1	0.1	24.81	88862	0.1	0.1	16.18	142057	0.01	0.01	16.35	101330	0.01	0.01	17.82	89604	0.01	0.01	27.85	nan	0.01	0.01	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	21.24856442	90457	0.01	0.01	19.88	87396	0.01	0.01	20.8	87624	0.01	0.01	20.1	89171	0.1	0.1	21.27	90472	0.01	0.01	19.71	85144	0.1	0.1	26.18	84329	0.1	0.1	16.42	130057	0.01	0.01	17.15	94536	0.01	0.01	20.1	89171	0.01	0.01	34.17	nan	0.01	0.01	nan	nan	nan	nan


==> LUTNET (TC extension, arXiv)/data/err_area_network.txt <==
8_8_RPerr	8_8_RPLUT              	8_8_RPProd	8_8_RerrbarU	8_8_RerrbarL	8_8_Lerr	8_8_LLUT	8_8_LProd	8_8_errbarU           	8_8_errbarL	8_16_RPerr	8_16_RPLUT              	8_16_RPProd	8_16_RerrbarU	8_16_RerrbarL	8_16_Lerr	8_16_LLUT	8_16_LProd	8_16_errbarU           	8_16_errbarL	16_16_RPerr	16_16_RPLUT              	16_16_RPProd	16_16_RerrbarU	16_16_RerrbarL	16_16_Lerr	16_16_LLUT	16_16_LProd	16_16_errbarU           	16_16_errbarL
15.71	362843	215.9242409	0.01	0.01	14.92	353703	210.4851183	0.01	0.01	19.63	279293	266.3142543	0.01	0.01	19.88	276421	263.5757161	0.01	0.01	20.18	243808	353.7007989	0.01	0.01	0	0	0	0.01	0.01
16.44	344972	205.2893875	0.01	0.01	15.12	341020	202.9375918	0.01	0.01	21.07	271682	259.0569375	0.01	0.01	20.77	271735	259.1074746	0.01	0.01	22.13	245635	356.3512917	0.01	0.01	0	0	0	0.01	0.01
15.99	331087	197.0265628	0.01	0.01	15.88	332276	197.7341248	0.01	0.01	21.8	269220	256.7093466	0.01	0.01	21.78	266351	253.973669	0.01	0.01	23.97	240618	349.0729542	0.01	0.01	0	0	0	0.01	0.01
17.5	326422	194.250468	0.01	0.01	16.87	321788	191.4928209	0.01	0.01	24.01	261583	249.427238	0.01	0.01	22.53	266319	253.9431561	0.01	0.01	28.02	235809	342.0963696	0.01	0.01	0	0	0	0.01	0.01
18.44	315342	187.6568708	0.01	0.01	18.11	311163	185.1699897	0.01	0.01	27.13	257415	245.452925	0.01	0.01	24.91	245036	233.6491771	0.01	0.01	35.76	227527	330.0813823	0.01	0.01	0	0	0	0.01	0.01
21.54	305529	181.8172526	0.01	0.01	20	300314	178.7138583	0.01	0.01	32.64	248742	237.1829593	0.01	0.01	30.26	246389	234.9393032	0.01	0.01	44.41	217082	314.9284553	0.01	0.01	0	0	0	0.01	0.01
23.92	295795	176.0246466	0.01	0.01	22.34	292210	173.8912489	0.01	0.01	37.87	239581	228.4476709	0.01	0.01	35.45	240900	229.705377	0.01	0.01	53.34	188118	272.9093667	0.01	0.01	0	0	0	0.01	0.01
28.36	288820	171.8738938	0.01	0.01	24.27	285585	169.9487777	0.01	0.01	43.83	232959	222.1333953	0.01	0.01	40.79	235405	224.4657297	0.01	0.01	73.9	164679	238.9055891	0.01	0.01	0	0	0	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/err_area_tm_k3.txt <==
%\shortstack{ReBNet\\Unrolled}					(3,1)-LUT					(3,2)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{31Lerr}	{31LLUT}	{31Ldensity}	{31errbarU}	{31errbarL}	{32Lerr}	{32LLUT}	{32Ldensity}	{32errbarU}	{32errbarL}
15.6424	133418	1	0.472395	0.217605	14.87245	134657	1	0.47245	0.39755	14.77824	124650	1	0.248235	0.241765
15.56069	128942	0.97602	0.630695	0.309305	14.73615	134530	0.97602	0.286152	0.193848	14.74228	124320	0.97602	0.322275	0.307725
15.6442	125902	0.834961	0.284203	0.235797	15.03012	127109	0.834961	0.240123	0.169877	14.69215	122365	0.834961	0.282152	0.157848
15.94243	114345	0.634549	0.492428	0.287572	15.31207	114026	0.634549	0.112069	0.187931	14.77616	109834	0.634549	0.226163	0.213837
16.93025	102375	0.354167	0.20025	0.38975	15.70438	101000	0.354167	0.364379	0.255621	15.416	98018	0.354167	0.016001	0.013999
17.76494	95275	0.170573	0.634941	0.605059	16.61614	93917	0.170573	0.276142	0.173858	15.84417	91019	0.170573	0.29417	0.20583
19.36121	94575	0.087348	0.771207	1.208793	17.94209	90924	0.087348	0.23209	0.11791	16.75016	89784	0.087348	0.24016	0.19984
21.24856	90457	0.040799	1.108564	1.711436	19.83614	87396	0.040799	0.296144	0.133856	18.2602	85871	0.040799	0.330202	0.179798

==> LUTNET (TC extension, arXiv)/data/err_area_tm_k4.txt <==
%\shortstack{ReBNet\\Unrolled}					(4,1)-LUT					(4,2)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{41Lerr}	{41LLUT}	{41Ldensity}	{41errbarU}	{41errbarL}	{42Lerr}	{42LLUT}	{42Ldensity}	{42errbarU}	{42errbarL}
15.6424	133418	1	0.472395	0.217605	15.09612	124584	1	0.186116	0.233884	15.0422	130935	1	0.312204	0.207796
15.56069	128942	0.97602	0.630695	0.309305	14.85806	124031	0.97602	0.118059	0.151941	14.99413	130324	0.97602	0.214131	0.245869
15.6442	125902	0.834961	0.284203	0.235797	15.11803	121397	0.834961	0.098034	0.101966	15.1622	125098	0.834961	0.292199	0.217801
15.94243	114345	0.634549	0.492428	0.287572	15.68209	113376	0.634549	0.132086	0.207914	15.33411	116565	0.634549	0.254114	0.165886
16.93025	102375	0.354167	0.20025	0.38975	16.14817	102530	0.354167	0.178174	0.321826	15.51055	103576	0.354167	0.540551	0.239449
17.76494	95275	0.170573	0.634941	0.605059	16.86022	94816	0.170573	0.19022	0.30978	16.26261	94790	0.170573	0.402612	0.497388
19.36121	94575	0.087348	0.771207	1.208793	18.68857	92266	0.087348	0.528568	0.261432	17.56028	89832	0.087348	0.40028	0.22972
21.24856	90457	0.040799	1.108564	1.711436	20.25712	87624	0.040799	0.417121	0.542879	20.02211	87450	0.040799	0.232106	0.117894

==> LUTNET (TC extension, arXiv)/data/err_area_tm_k5.txt <==
%\shortstack{ReBNet\\Unrolled}					(5,1)-LUT					(5,2)-LUT					(5,3)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	51Lerr   	51LLUT   	{51Ldensity}	51errbarU	51errbarL	52Lerr   	52LLUT   	{52Ldensity}	52errbarU	52errbarL	{53Lerr}	{53LLUT}	{53Ldensity}	{53errbarU}	{53errbarL}
15.6424	133418	1	0.472395	0.217605	14.49012	123950	1	0.22012	0.13988	14.38233	123663	1	0.362326	0.217674	14.93002	125624	1	0.070019	0.069981
15.56069	128942	0.97602	0.630695	0.309305	14.30222	123647	0.97602	0.222217	0.357783	14.53405	123578	0.97602	0.114054	0.145946	15.23439	125743	0.97602	0.454388	0.275612
15.6442	125902	0.834961	0.284203	0.235797	14.59817	117215	0.834961	0.278167	0.231833	14.5741	119067	0.834961	0.244103	0.125897	14.85617	136512	0.834961	0.22617	0.24383
15.94243	114345	0.634549	0.492428	0.287572	15.02612	106776	0.634549	0.216121	0.173879	14.98804	109556	0.634549	0.138041	0.121959	15.92223	119341	0.634549	0.332227	0.217773
16.93025	102375	0.354167	0.20025	0.38975	15.6022	98204	0.354167	0.292201	0.287799	15.58039	98802	0.354167	0.470392	0.249608	18.07824	102486	0.354167	0.258238	0.321762
17.76494	95275	0.170573	0.634941	0.605059	16.48604	92564	0.170573	0.076044	0.123956	16.77014	91787	0.170573	0.180139	0.259861	21.50237	92821	0.170573	0.29237	0.25763
19.36121	94575	0.087348	0.771207	1.208793	18.11219	89604	0.087348	0.292189	0.177811	17.93416	87711	0.087348	0.214163	0.235837	24.6412	88862	0.087348	0.571202	0.588798
21.24856	90457	0.040799	1.108564	1.711436	19.87244	89171	0.040799	0.352438	0.347562	19.97224	84175	0.040799	0.262239	0.237761	26.51661	84329	0.040799	0.336612	0.363388

==> LUTNET (TC extension, arXiv)/data/err_area_tm_k6.txt <==
%\shortstack{ReBNet\\Unrolled}					(6,1)-LUT					(6,2)-LUT					(6,3)-LUT					(6,4)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{61Lerr}	{61LLUT}	{61Ldensity}	{61errbarU}	{61errbarL}	{62Lerr}	{62LLUT}	{62Ldensity}	{62errbarU}	{62errbarL}	{63Lerr}	{63LLUT}	{63Ldensity}	{63errbarU}	{63errbarL}	{64Lerr}	{64LLUT}	{64Ldensity}	{64errbarU}	{64errbarL}
15.6424	133418	1	0.472395	0.217605	15.02647	127627	1	0.356473	0.433527	15.22608	125542	1	0.166075	0.143925	14.96608	117911	1	0.156076	0.173924	14.68	113624	1	0.160998	0.158215
15.56069	128942	0.97602	0.630695	0.309305	15.14004	127470	0.97602	0.150043	0.099957	15.05416	125627	0.97602	0.274156	0.225844	15.11212	118241	0.97602	0.182125	0.257875	14.92	114281	0.97602	0.223451	0.241329
15.6442	125902	0.834961	0.284203	0.235797	15.24844	122693	0.834961	0.488445	0.241555	15.48432	123047	0.834961	0.16432	0.43568	15.37003	113950	0.834961	0.120027	0.079973	15.32	110745	0.834961	0.140438	0.186662
15.94243	114345	0.634549	0.492428	0.287572	15.81014	114713	0.634549	0.140144	0.299856	15.62416	115704	0.634549	0.22416	0.24584	15.48216	106442	0.634549	0.172161	0.217839	15.58	102942	0.634549	0.196447	0.231417
16.93025	102375	0.354167	0.20025	0.38975	16.16005	103272	0.354167	0.100053	0.169947	16.2981	103585	0.354167	0.238096	0.141904	16.36004	96136	0.354167	0.150039	0.089961	16.31	94841	0.354167	0.189007	0.112986
17.76494	95275	0.170573	0.634941	0.605059	17.35406	96570	0.170573	0.15406	0.12594	17.53018	96544	0.170573	0.220182	0.209818	17.5264	88761	0.170573	0.2364	0.3136	17.66	86045	0.170573	0.228147	0.256513
19.36121	94575	0.087348	0.771207	1.208793	18.51239	93224	0.087348	0.372391	0.357609	19.2908	91556	0.087348	0.420802	0.629198	19.71226	84093	0.087348	0.212258	0.337742	19.87	83415	0.087348	0.298862	0.460984
21.24856	90457	0.040799	1.108564	1.711436	21.1522	90472	0.040799	0.172196	0.287804	21.84861	87923	0.040799	0.568607	0.331393	22.34608	80068	0.040799	0.116081	0.143919	22.09	78924	0.040799	0.256913	0.218389

==> LUTNET (TC extension, arXiv)/data/err_area_tm_search_k.txt <==
%\shortstack{ReBNe\\Pruned}				(3,1)-LUT				(4,1)-LUT				(5,1)-LUT				(6,1)-LUT			
RPerr	RPLUT              	RerrbarU	RerrbarL	31Lerr	31LLUT	31errbarU           	31errbarL	41Lerr	41LLUT	41errbarU	41errbarL	51Lerr   	51LLUT   	51errbarU	51errbarL	61Lerr   	61LLUT   	61errbarU	61errbarL
15.64239547	133418	0.01	0.01	14.89	134657	0.01	0.01	14.91	124584	0.01	0.01	14.6	123950	0.01	0.01	15.01	127627	0.01	0.01
15.5606948	128942	0.01	0.01	14.78	134530	0.01	0.01	14.74	124031	0.01	0.01	14.08	123647	0.01	0.01	15.18	127470	0.01	0.01
15.64420304	125902	0.01	0.01	15.2	127109	0.01	0.01	15.04	121397	0.01	0.01	14.32	117215	0.01	0.01	15.13	122693	0.01	0.01
15.94242825	114345	0.01	0.01	15.24	114026	0.01	0.01	15.58	113376	0.01	0.01	15.2	106776	0.01	0.01	15.8	114713	0.01	0.01
16.93025039	102375	0.01	0.01	15.46	101000	0.01	0.01	16.08	102530	0.01	0.01	15.6	98204	0.01	0.01	16.18	103272	0.01	0.01
17.7649408	95275	0.01	0.01	16.66	93917	0.01	0.01	17.17	94816	0.01	0.01	16.41	92564	0.01	0.01	17.3	96570	0.01	0.01
19.36120714	94575	0.01	0.01	17.98	90924	0.01	0.01	18.95	92266	0.01	0.01	17.82	89604	0.01	0.01	18.87	93224	0.01	0.01
21.24856442	90457	0.01	0.01	19.88	87396	0.01	0.01	20.8	87624	0.01	0.01	20.1	89171	0.01	0.01	21.27	90472	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/err_area_tm_search_t.txt <==
%(5,1)-LUT-4-8					(5,1)-LUT-8-4					(5,1)-LUT-8-8					(5,1)-LUT-8-16					(5,1)-LUT-16-8				
48Lerr	48Theta	48density	48errbarU           	48errbarL	84Lerr	84Theta	84density	84errbarU	84errbarL	88Lerr	88Theta	88density	88errbarU	88errbarL	816Lerr	816Theta	816density	816errbarU	816errbarL	168Lerr	168Theta	168density	168errbarU	168errbarL
15.08	0.6	1	0.01	0.01	14.6	0.6	1	0.01	0.01	14.6	0.6	1	0.01	0.01	14.97	0.6	1	0.01	0.01	15.09	0.6	1	0.01	0.01
15.1	1	0.97602	0.01	0.01	15.06	1	0.97602	0.01	0.01	14.08	1	0.97602	0.01	0.01	14.85	1	0.97602	0.01	0.01	14.86	1	0.97602	0.01	0.01
15.32	1.1	0.834961	0.01	0.01	15.21	1.1	0.834961	0.01	0.01	14.32	1.1	0.834961	0.01	0.01	15.24	1.1	0.834961	0.01	0.01	15.08	1.1	0.834961	0.01	0.01
15.8	1.15	0.634549	0.01	0.01	15.88	1.15	0.634549	0.01	0.01	15.2	1.15	0.634549	0.01	0.01	16.38	1.15	0.634549	0.01	0.01	16.31	1.15	0.634549	0.01	0.01
15.33	1.2	0.354167	0.01	0.01	15.47	1.2	0.354167	0.01	0.01	15.6	1.2	0.354167	0.01	0.01	18.58	1.2	0.354167	0.01	0.01	18.62	1.2	0.354167	0.01	0.01
16.02	1.25	0.170573	0.01	0.01	16.29	1.25	0.170573	0.01	0.01	16.41	1.25	0.170573	0.01	0.01	23.6	1.25	0.170573	0.01	0.01	24.15	1.25	0.170573	0.01	0.01
16.35	1.3	0.087348	0.01	0.01	17.09	1.3	0.087348	0.01	0.01	17.82	1.3	0.087348	0.01	0.01	27.85	1.3	0.087348	0.01	0.01	33.45	1.3	0.087348	0.01	0.01
17.15	1.35	0.040799	0.01	0.01	19.02	1.35	0.040799	0.01	0.01	20.1	1.35	0.040799	0.01	0.01	34.17	1.35	0.040799	0.01	0.01	37.85	1.35	0.040799	0.01	0.01
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	15.61	1.12	0.762153	0.01	0.01	nan	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	16.28	1.13	0.70714	0.01	0.01	nan	nan	nan	nan	nan

==> LUTNET (TC extension, arXiv)/data/err_area_tm_search_w.txt <==
%\shortstack{ReBNe\\Pruned}					(5,0)-LUT					(5,1)-LUT					(5,2)-LUT					(5,3)-LUT				
RPerr	RPLUT              	RPProd	RerrbarU	RerrbarL	50Lerr   	50LLUT   	50LProd	50errbarU	50errbarL	51Lerr   	51LLUT   	51LProd	51errbarU	51errbarL	52Lerr   	52LLUT   	52LProd	52errbarU	52errbarL	53Lerr   	53LLUT   	53LProd	53errbarU	53errbarL
15.64239547	133418	71.4987062	0.01	0.01	14.98	505107	270.520156	0.073970888	0.126029112	14.6	123950	63.9500188	0.1	0.1	14.55	124632	66.3101224	0.1	0.1	15	125624	66.83791299	0.1	0.1
15.5606948	128942	69.1000178	0.01	0.01	15.54	405529	217.1891665	0.287735767	0.312264233	14.08	123647	63.7876411	0.1	0.1	14.49	124547	66.2645709	0.1	0.1	14.78	125743	66.90122662	0.1	0.1
15.64420304	125902	67.4708818	0.01	0.01	15.47	371658	199.0488751	0.363540097	0.456459903	14.32	117215	60.3407323	0.1	0.1	14.7	120000	63.8278336	0.1	0.1	14.7	136512	72.63084425	0.1	0.1
15.94242825	114345	61.2774855	0.01	0.01	15.54	273156	146.2941589	0.31973171	0.30026829	15.2	106776	54.7464722	0.1	0.1	14.99	110525	58.7501811	0.1	0.1	15.96	119341	63.49505965	0.1	0.1
16.93025039	102375	54.8627625	0.01	0.01	15.83	225757	120.9086765	0.089958794	0.140041206	15.6	98204	50.1527374	0.1	0.1	15.63	99771	52.9871125	0.1	0.1	17.82	102486	54.52740201	0.1	0.1
17.7649408	95275	51.0578725	0.01	0.01	16.45	184318	98.71519126	0.281809448	0.258190552	16.41	92564	47.1302614	0.1	0.1	17.03	92756	49.227774	0.1	0.1	21.21	92821	49.38516463	0.1	0.1
19.36120714	94575	50.6827425	0.01	0.01	16.95	165287	88.52275859	0.421691481	0.258308519	17.82	89604	45.5439974	0.1	0.1	17.78	88680	47.0434456	0.1	0.1	24.81	88862	47.27878927	0.1	0.1
21.24856442	90457	48.4759063	0.01	0.01	nan	nan	nan	nan	nan	20.1	89171	45.3119527	0.1	0.1	19.71	85144	45.1485032	0.1	0.1	26.18	84329	44.86701876	0.1	0.1


==> LUTNET (TC extension, arXiv)/data/imagenet_training_curve/prune.txt <==
epoch	{training_error}
21	44.42902674
22	41.01850124
23	40.5199005
24	40.37461132
25	40.30729167


==> LUTNET (TC extension, arXiv)/data/imagenet_training_curve/retrain.txt <==
epoch	{training_error}
26	43.2384
27	42.0976
28	41.1998
29	40.5191
30	40.4924
31	40.4754
32	40.4516
33	40.4504
34	40.4412
35	40.4569
36	40.4331
37	40.4785
38	40.4559
39	40.4376
40	40.4227
41	40.4353
42	40.4776
43	40.4677
44	40.4898
45	40.4593


==> LUTNET (TC extension, arXiv)/data/imagenet_training_curve/train.txt <==
epoch	{training_error}
1	87.7576959
2	72.22605721
3	61.63844838
4	51.97450249
5	43.62810945
6	37.54594216
7	33.53987873
8	30.97776741
9	29.27262127
10	28.14466729
11	27.48911692
12	26.988
13	26.7944
14	26.7525
15	26.6824
16	26.6521
17	26.6309
18	26.6156
19	26.6441
20	26.6253


==> LUTNET (TC extension, arXiv)/data/params_err_k3.txt <==
{31Lerr}	{31Lparams}	{31errbarU}	{31errbarL}	{32Lerr}	{32Lparams}	{32errbarU}	{32errbarL}
14.89	590976	0.01	0.01	14.53	1180800	0.01	0.01
14.78	576804.3955	0.01	0.01	15.05	1152484.416	0.01	0.01
15.2	493441.9119	0.01	0.01	14.72	985921.9488	0.01	0.01
15.24	375003.2298	0.01	0.01	14.94	749275.4592	0.01	0.01
15.46	209304.197	0.01	0.01	15.43	418200.3936	0.01	0.01
16.66	100804.5492	0.01	0.01	15.85	201412.5984	0.01	0.01
17.98	51620.57165	0.01	0.01	16.51	103140.5184	0.01	0.01
19.88	24111.22982	0.01	0.01	18.31	48175.4592	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/params_err_k4.txt <==
{41Lerr}	{41Lparams}	{41errbarU}	{41errbarL}	{42Lerr}	{42Lparams}	{42errbarU}	{42errbarL}
14.91	592128	0.01	0.01	15.25	1181952	0.01	0.01
14.74	577928.7706	0.01	0.01	15.01	1153608.791	0.01	0.01
15.04	494403.787	0.01	0.01	15.2	986883.8239	0.01	0.01
15.58	375734.2303	0.01	0.01	15.39	750006.4596	0.01	0.01
16.08	209712.1974	0.01	0.01	15.75	418608.394	0.01	0.01
17.17	101001.0493	0.01	0.01	16.76	201609.0985	0.01	0.01
18.95	51721.19654	0.01	0.01	17.6	103241.1433	0.01	0.01
20.8	24158.23027	0.01	0.01	20.14	48222.45965	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/params_err_k5.txt <==
{51Lerr}	{51Lparams}	{51errbarU}	{51errbarL}	{52Lerr}	{52Lparams}	{52errbarU}	{52errbarL}	{53Lerr}	{53Lparams}	{53errbarU}	{53errbarL}
14.6	594432	0.01	0.01	14.55	1184256	0.01	0.01	15	1774080	0.01	0.01
14.08	580177.5206	0.01	0.01	14.49	1155857.541	0.01	0.01	14.78	1731537.562	0.01	0.01
14.32	496327.5372	0.01	0.01	14.7	988807.574	0.01	0.01	14.7	1481287.611	0.01	0.01
15.2	377196.2312	0.01	0.01	14.99	751468.4605	0.01	0.01	15.96	1125740.69	0.01	0.01
15.6	210528.1981	0.01	0.01	15.63	419424.3948	0.01	0.01	17.82	628320.5914	0.01	0.01
16.41	101394.0495	0.01	0.01	17.03	202002.0987	0.01	0.01	21.21	302610.1478	0.01	0.01
17.82	51922.44634	0.01	0.01	17.78	103442.3931	0.01	0.01	24.81	154962.3398	0.01	0.01
20.1	24252.23117	0.01	0.01	19.71	48316.46054	0.01	0.01	26.18	72380.68992	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/params_err_k6.txt <==
{61Lerr}	{61Lparams}	{61errbarU}	{61errbarL}	{62Lerr}	{62Lparams}	{62errbarU}	{62errbarL}	{63Lerr}	{63Lparams}	{63errbarU}	{63errbarL}	{64Lerr}	{64Lparams}	{64errbarU}	{64errbarL}
15.01	599040	0.01	0.01	15.06	1188864	0.01	0.01	14.81	1778688	0.01	0.01	14.68	2368512	0.01	0.01
15.18	584675.0208	0.01	0.01	15.28	1160355.041	0.01	0.01	15.09	1736035.062	0.01	0.01	14.92	2311715.082	0.01	0.01
15.13	500175.0374	0.01	0.01	15.92	992655.0743	0.01	0.01	15.45	1485135.111	0.01	0.01	15.32	1977615.148	0.01	0.01
15.8	380120.233	0.01	0.01	15.87	754392.4623	0.01	0.01	15.7	1128664.692	0.01	0.01	15.58	1502936.921	0.01	0.01
16.18	212160.1997	0.01	0.01	16.34	421056.3963	0.01	0.01	16.45	629952.5929	0.01	0.01	16.31	838848.7895	0.01	0.01
17.3	102180.0499	0.01	0.01	17.34	202788.0991	0.01	0.01	17.84	303396.1482	0.01	0.01	17.66	404004.1974	0.01	0.01
18.87	52324.94592	0.01	0.01	18.87	103844.8927	0.01	0.01	20.05	155364.8394	0.01	0.01	19.87	206884.7862	0.01	0.01
21.27	24440.23296	0.01	0.01	21.28	48504.46234	0.01	0.01	22.23	72568.69171	0.01	0.01	22.09	96632.92109	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/params_err_p1.txt <==
{31Lerr}	{31Lparams}	{31errbarU}	{31errbarL}	{41Lerr}	{41Lparams}	{41errbarU}	{41errbarL}	{51Lerr}	{51Lparams}	{51errbarU}	{51errbarL}	{61Lerr}	{61Lparams}	{61errbarU}	{61errbarL}
14.89	590976	0.01	0.01	14.91	592128	0.01	0.01	14.6	594432	0.01	0.01	15.01	599040	0.01	0.01
14.78	576804.3955	0.01	0.01	14.74	577928.7706	0.01	0.01	14.08	580177.5206	0.01	0.01	15.18	584675.0208	0.01	0.01
15.2	493441.9119	0.01	0.01	15.04	494403.787	0.01	0.01	14.32	496327.5372	0.01	0.01	15.13	500175.0374	0.01	0.01
15.24	375003.2298	0.01	0.01	15.58	375734.2303	0.01	0.01	15.2	377196.2312	0.01	0.01	15.8	380120.233	0.01	0.01
15.46	209304.197	0.01	0.01	16.08	209712.1974	0.01	0.01	15.6	210528.1981	0.01	0.01	16.18	212160.1997	0.01	0.01
16.66	100804.5492	0.01	0.01	17.17	101001.0493	0.01	0.01	16.41	101394.0495	0.01	0.01	17.3	102180.0499	0.01	0.01
17.98	51620.57165	0.01	0.01	18.95	51721.19654	0.01	0.01	17.82	51922.44634	0.01	0.01	18.87	52324.94592	0.01	0.01
19.88	24111.22982	0.01	0.01	20.8	24158.23027	0.01	0.01	20.1	24252.23117	0.01	0.01	21.27	24440.23296	0.01	0.01


==> LUTNET (TC extension, arXiv)/data/training_loss.txt <==
Epoch	REBNET	2LUT	4LUT	6LUT	REBNET_V	2LUT_V	4LUT_V	6LUT_V
1	15.4913304	15.004588	15.3535367	14.9456314	19.52	17.82	18.38	18.14
10	15.34419	14.7941553	14.9902451	14.8000662	18.47	17.31	17.1	16.68
20	15.0242314	14.7583162	14.819089	14.718055	18.35	16.75	16.69	16.44
30	15.0131981	14.5990927	14.7111344	14.5030547	18.31	17.14	16.37	16.42
40	14.9870576	14.7461402	14.6291622	14.5230581	18.08	16.64	15.95	15.89
50	14.9101202	14.6751293	14.531198	14.4441288	17.92	16.72	16.39	15.8
60	14.7910659	14.6121719	14.5101308	14.4121361	17.92	17.02	16.72	15.94
70	14.7081785	14.4502438	14.4980875	14.4300811	17.97	16.86	16.45	15.77
80	14.7372	14.3391451	14.4981738	14.3740834	17.67	16.68	16.51	16.04
90	14.6511529	14.3891725	14.4610931	14.3821487	17.69	16.52	16.19	15.58
100	14.7201808	14.4251091	14.2911181	14.3532255	17.71	16.64	16.37	15.83
110	14.6501653	14.5541581	14.4091919	14.226123	17.88	16.63	16.36	15.73
120	14.5991052	14.4200657	14.446056	14.1991997	17.81	16.7	16.13	15.89
130	14.6301152	14.5021821	14.4631108	14.3021109	17.59	16.46	16.4	16
140	14.5351317	14.5421306	14.4310833	14.099034	17.77	16.57	15.99	15.81
150	14.5422191	14.4421023	14.2491226	14.1701337	17.98	16.36	16.24	15.88
160	14.6040719	14.3451037	14.3520829	14.2822142	17.81	16.63	16.07	16.13
170	14.6281417	14.4230465	14.3500433	14.2641677	17.65	16.71	16.17	15.6
180	14.590119	14.4790247	14.3130993	14.2541513	17.85	16.73	16.11	15.77
190	14.6171409	14.4441226	14.227147	14.3371189	17.89	16.61	16.11	15.9
200	14.64	14.14	14.18	14.41	17.65	16.62	16.27	16.05


==> LUTNET (TC extension, arXiv)/data/training_speed.txt <==
Name	id	{training_time}
\shortstack{Unrolled\\ReBNet}	1	33
{$\left(2,0\right)$-LUTNet}	2	33
{$\left(3,0\right)$-LUTNet}	3	34
{$\left(4,0\right)$-LUTNet}	4	34
{$\left(5,0\right)$-LUTNet}	5	55
{$\left(6,0\right)$-LUTNet}	6	74


==> LUTNET (TC extension, arXiv)/data/training_speed_tiled.txt <==
Name	id	{training_time}
\shortstack{Tiled\\ReBNet}	1	33
{$\left(4,1\right)$-LUTNet}	2	34
{$\left(4,2\right)$-LUTNet}	3	36
{$\left(5,1\right)$-LUTNet}	4	42
{$\left(5,2\right)$-LUTNet}	5	52
{$\left(5,3\right)$-LUTNet}	6	49
{$\left(6,1\right)$-LUTNet}	7	76
{$\left(6,2\right)$-LUTNet}	8	63
{$\left(6,3\right)$-LUTNet}	9	75
{$\left(6,4\right)$-LUTNet}	10	85


==> LUTNET (TC extension, arXiv)/data/util_at_same_pruning.txt <==
Name	id	Density	post_place
\shortstack{ReBNET\\Pruned}	1	4.02	196117
2-LUTNet	2	4.02	176833
4-LUTNet	3	4.02	191405
6-LUTNet	4	4.02	235757
\shortstack{ReBNET\\Pruned}	5	11.3	332339
2-LUTNet	6	11.3	325959
4-LUTNet	7	11.3	328041
6-LUTNet	8	11.3	415529


==> LUTNET (TC extension, arXiv)/data/util_detail.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place	acc
%ReBNet	1	32257.11691	0	627938.8831	0	100	660196	84.45\%
\shortstack{Unrolled\\ReBNet}	1	31686.65145	0	479807.3486	0	21.3	511494	84.38\%
{$\left(2,0\right)$-LUTNet}	2	17959.60624	58977.68218	249021.7116	0	11.3	325959	84.37\%
{$\left(3,0\right)$-LUTNet}	3	17593.78	46194.8	239463.4	0	8.91	303251.98	84.28\%
{$\left(4,0\right)$-LUTNet}	4	17383.10883	28539.72119	200121.17	0	5.62	246044	84.21\%
{$\left(5,0\right)$-LUTNet}	5	17919.3547	32162.34771	223074.2976	0	5.62	273156	84.25\%
{$\left(6,0\right)$-LUTNet}	6	23607.44917	27104.42606	185045.1248	0	4.02	235757	84.17\%


==> LUTNET (TC extension, arXiv)/data/util_detail_bak.txt <==
Name	id	{otherlayers}	ops	popcount	Density	post_place	acc
ReBNET	1	63125	0	1228834	100	660196	84.45\%
\shortstack{ReBNET\\Pruned}	2	42213	0	639200	21.3	511494	84.38\%
2-LUTNet	3	40478	132926	561254	11.3	325959	84.37\%
4-LUTNet	4	40428	66375	465423	5.62	246044	84.21\%
5-LUTNet	5	36966	66348	460182	5.62	273156	84.25\%
6-LUTNet	6	41342	47466	324056	4.02	235757	84.17\%
7-LUTNet	7	42846	79932	344812	4.02	224808	84.04\%


==> LUTNET (TC extension, arXiv)/data/util_detail_k.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	40428	0	471066	0	21.3	511494
(5,0)-LUTNet	2	40428	32162	200566	0	5.62	273156
\shortstack{Tiled\\ReBNet}	3	40428	11778	69560	4136	83.5	125902
(3,1)-LUTNet	4	40428	9306	59412	4880	63.45	114026
(4,1)-LUTNet	5	40428	7534	62284	3130	63.45	113376
(5,1)-LUTNet	6	40428	3553	51109	3114	35.42	98204
(6,1)-LUTNet	7	40428	8688	60507	5090	63.45	114713


==> LUTNET (TC extension, arXiv)/data/util_detail_k4.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(4,1\right)$-LUTNet	2	40428	7534	62284	3130	63.45	113376
$\left(4,2\right)$-LUTNet	3	40428	7638	62478	6021	63.45	116565

==> LUTNET (TC extension, arXiv)/data/util_detail_k5.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(5,1\right)$-LUTNet	2	40428	3553	51109	3114	35.42	98204
$\left(5,2\right)$-LUTNet	3	40428	3736	51205	4402	35.42	99771
$\left(5,3\right)$-LUTNet	4	40428	3889	50731	5203	35.42	100251

==> LUTNET (TC extension, arXiv)/data/util_detail_k6.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(6,1\right)$-LUTNet	2	40428	8688	60507	5090	63.45	114713
$\left(6,2\right)$-LUTNet	3	40428	8732	60134	6410	63.45	115704
$\left(6,3\right)$-LUTNet	4	40428	7724	52417	5873	63.45	106442
$\left(6,4\right)$-LUTNet	5	40428	7818	49482	5214	63.45	102942

==> LUTNET (TC extension, arXiv)/data/util_detail_tiled.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
{$\left(4,1\right)$-LUTNet}	2	40428	7534	62284	3130	63.45	113376
{$\left(4,2\right)$-LUTNet}	3	40428	7638	62478	6021	63.45	116565
{$\left(5,1\right)$-LUTNet}	4	40428	3553	51109	3114	35.42	98204
{$\left(5,2\right)$-LUTNet}	5	40428	3736	51205	4402	35.42	99771
{$\left(5,3\right)$-LUTNet}	6	40428	3889	50731	5203	35.42	100251
{$\left(6,1\right)$-LUTNet}	7	40428	8688	60507	5090	63.45	114713
{$\left(6,2\right)$-LUTNet}	8	40428	8732	60134	6410	63.45	115704
{$\left(6,3\right)$-LUTNet}	9	40428	7724	52417	5873	63.45	106442
{$\left(6,4\right)$-LUTNet}	10	40428	7818	49482	5214	63.45	102942

==> LUTNET (TC extension, arXiv)/data/util_detail_w.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	40428	0	471066	0	21.3	511494
(5,0)-LUTNet	2	40428	32162	200566	0	5.62	273156
\shortstack{Tiled\\ReBNet}	3	40428	11778	69560	4136	83.5	125902
(3,1)-LUTNet	4	40428	9306	59412	4880	63.45	114026
(4,1)-LUTNet	5	40428	7534	62284	3130	63.45	113376
\textbf{(5,1)-LUTNet}	6	40428	3553	51109	3114	35.42	98204
(6,1)-LUTNet	7	40428	8688	60507	5090	63.45	114713
(5,2)-LUTNet	8	40428	3736	51205	4402	35.42	99771
(5,3)-LUTNet	9	40428	3889	50731	5203	35.42	100251


==> data/cifar_training_curve/prune.txt <==
epoch	training_error
202	16.73006005
204	16.73501216
206	17.10010193
208	16.74
210	16.82509393
212	16.84510958
214	16.70503377
216	16.75501216
218	16.9050182
220	16.80501818
222	16.79501217
224	16.73501216
226	16.98500738
228	16.74530404
230	16.78004867
232	16.70522826
234	16.65008638
236	16.75011772
238	16.71505418
240	16.36000239
242	16.3800293
244	16.54004853
246	16.68503376
248	16.57013484
250	16.64003839


==> data/cifar_training_curve/retrain.txt <==
epoch	training_error
252	16.61037475
254	16.23004835
256	15.990172
258	15.95004819
260	15.92500134
262	15.86010043
264	15.93011657
266	15.91507864
268	15.70000949
270	15.79500015
272	15.89000951
274	15.64000237
276	15.90031451
278	15.800038
280	15.88500134
282	15.50011598
284	15.57501199
286	15.73505355
288	15.7900855
290	15.82000059
292	15.35000532
294	15.61500726
296	15.51005918
298	15.47505339
300	15.57002132
302	15.70017141
304	15.65000948
306	15.51000533
308	15.55028656
310	15.47500725
312	15.46520243
314	15.26504263
316	15.44514207
318	15.495025
320	15.46002129
322	15.3900851
324	15.49007159
326	15.41002128
328	15.42506518
330	15.42509237
332	15.42000532
334	15.58510795
336	15.44500015
338	15.2902361
340	15.37506514
342	15.08507787
344	15.09007125
346	15.39001477
348	15.35500133
350	15.44000532
352	15.28502494
354	15.26501195
356	15.21000944
358	15.33013287
360	15.21544598
362	15.23000944
364	15.10009953
366	15.39500369
368	15.25506505
370	15.24
372	15.44501197
374	15.47500015
376	15.27507805
378	15.32505329
380	15.15000943
382	15.22015098
384	15.16509209
386	15.14500722
388	15.1704621
390	15.30036895
392	15.31003778
394	15.30501195
396	15.36000532
398	15.35501787
400	15.00002882
402	15.11501782
404	15.1651805
406	15.07500132
408	15.23008494
410	15.23501194
412	15.53002131
414	15.42510774
416	15.30512412
418	15.36002127
420	15.26507804
422	15.09500721
424	15.37527312
426	15.45008516
428	15.34000945
430	15.31524813
432	15.26510754
434	15.3152989
436	15.40001478
438	15.19503316
440	15.44013304
442	15.18524775
444	15.37015125
446	15.18506499
448	15.32505329
450	15.19004775


==> data/cifar_training_curve/train.txt <==
epoch	{training_error}
2	54.0881279
4	36.90374734
6	29.83909921
8	26.05855425
10	23.69228086
12	21.65069496
14	20.3454747
16	19.16525994
18	18.21539754
20	17.65015543
22	16.60598343
24	16.18501805
26	15.75017151
28	14.97036752
30	14.68522285
32	14.38033637
34	13.98020984
36	13.57507651
38	13.40003695
40	13.07016623
42	12.79003669
44	12.64000916
46	12.35510397
48	12.40523988
50	12.00002784
52	12.01005682
54	11.95000909
56	11.57000057
58	11.5851189
60	11.64500127
62	11.32003608
64	11.23500352
66	11.04500351
68	10.96002752
70	10.73005601
72	10.85500126
74	10.71002744
76	10.90009484
78	10.78517164
80	10.63506169
82	10.73508752
84	10.55002739
86	10.47002737
88	10.59000056
90	10.42500684
92	10.44003573
94	10.42000502
96	10.28502355
98	10.43005582
100	10.05501126
102	10.24000501
104	10.20504023
106	10.04005558
108	10.20000501
110	10.02502348
112	10.26005572
114	10.20000501
116	10.17000056
118	10.04002723
120	9.96004498
122	10.16501684
124	10.05500125
126	9.980013886
128	9.855016779
130	9.995073468
132	9.880002219
134	9.92000222
136	10.06000056
138	9.865116631
140	10.07006727
142	9.920035524
144	9.940124917
146	9.875116644
148	9.855011232
150	9.815073322
152	9.75504003
154	9.685073216
156	9.785011223
158	9.860004992
160	9.820000554
162	9.770013853
164	9.87525645
166	9.815003465
168	9.715006784
170	9.935006801
172	9.750000554
174	9.69504997
176	9.800055432
178	9.790019953
180	9.725040017
182	9.605006776
184	9.685073216
186	9.760013852
188	9.645116347
190	9.755000139
192	9.665016743
194	9.665169508
196	9.930013878
198	9.785016766
200	9.775006789


==> data/energy_efficiency.txt <==
Name	id	{static}	dynamic	Density	post_place	acc
\shortstack{Unrolled\\ReBNet}	1	2.508	28.923	21.3	511494	84.38\%
{$\left(2,0\right)$-LUTNet}	2	1.475	5.627	11.3	325959	84.37\%
{$\left(3,0\right)$-LUTNet}	3	1.453	4.785	8.91	303252	84.28\%
{$\left(4,0\right)$-LUTNet}	4	1.431	3.94	5.62	246044	84.21\%
{$\left(5,0\right)$-LUTNet}	5	1.415	3.301	5.62	273156	84.25\%
{$\left(6,0\right)$-LUTNet}	6	1.421	3.515	4.02	235757	84.17\%


==> data/energy_efficiency_k.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
(3,1)-LUTNet	2	1.423	3.446	63.45	114026
(4,1)-LUTNet	3	1.417	3.238	63.45	113376
(5,1)-LUTNet	4	1.402	2.61	35.42	98204
(6,1)-LUTNet	5	1.435	3.94	63.45	114713


==> data/energy_efficiency_k4.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(4,1\right)$-LUTNet	2	1.417	3.238	63.45	113376
$\left(4,2\right)$-LUTNet	3	1.453	3.159	63.45	116565

==> data/energy_efficiency_k5.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(5,1\right)$-LUTNet	2	1.402	2.61	35.42	98204
$\left(5,2\right)$-LUTNet	3	1.399	2.383	35.42	99771
$\left(5,3\right)$-LUTNet	4	1.409	2.578	35.42	100251

==> data/energy_efficiency_k6.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
$\left(6,1\right)$-LUTNet	2	1.435	3.94	63.45	114713
$\left(6,2\right)$-LUTNet	3	1.412	4.276	63.45	115704
$\left(6,3\right)$-LUTNet	4	1.447	4.247	63.45	106442
$\left(6,4\right)$-LUTNet	5	1.453	4.067	63.45	102942

==> data/energy_efficiency_tiled.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Tiled\\ReBNet}	1	1.449	4.485	83.5	125902
{$\left(4,1\right)$-LUTNet}	2	1.417	3.238	63.45	113376
{$\left(4,2\right)$-LUTNet}	3	1.453	3.159	63.45	116565
{$\left(5,1\right)$-LUTNet}	4	1.402	2.61	35.42	98204
{$\left(5,2\right)$-LUTNet}	5	1.399	2.383	35.42	99771
{$\left(5,3\right)$-LUTNet}	6	1.409	2.578	35.42	100251
{$\left(6,1\right)$-LUTNet}	7	1.435	3.94	63.45	114713
{$\left(6,2\right)$-LUTNet}	8	1.412	4.276	63.45	115704
{$\left(6,3\right)$-LUTNet}	9	1.447	4.247	63.45	106442
{$\left(6,4\right)$-LUTNet}	10	1.453	4.067	63.45	102942

==> data/energy_efficiency_w.txt <==
Name	id	{static}	dynamic	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	2.508	28.923	21.3	511494
(5,0)-LUTNet	2	1.415	3.301	5.62	273156
\shortstack{Tiled\\ReBNet}	3	1.449	4.485	83.5	125902
(3,1)-LUTNet	4	1.423	3.446	63.45	114026
(4,1)-LUTNet	5	1.417	3.238	63.45	113376
\textbf{(5,1)-LUTNet}	6	1.402	2.61	35.42	98204
(6,1)-LUTNet	7	1.435	3.94	63.45	114713
(5,2)-LUTNet	8	1.399	2.383	35.42	99771
(5,3)-LUTNet	9	1.409	2.578	35.42	100251


==> data/err_area.txt <==
%\shortstack{ReBNe\\Pruned}		                2LUT		                                    4LUT		                            6LUT									
RPerr	RPLUT   RerrbarU    RerrbarL    2Lerr   2LLUT	2errbarU    2errbarL    4Lerr   4LLUT	4errbarU	4errbarL	6Lerr   6LLUT   6errbarU	6errbarL									
15.65	511494	0.339738993	0.250261007	15.04	505107	0.193853918	0.196146082	15.13	497606	0.073970888	0.126029112	15.08	500000	0.161950185	0.098049815
16.16	332339	0.129972549	0.070027451	15.5	325959	0.143840528	0.296159472	15.28	328041	0.287735767	0.312264233	15.38	415529	0.157688455	0.452311545
16.86	290026	0.15993168	0.16006832	15.7	260616	0.293617893	0.346382107	15.42	291349	0.363540097	0.456459903	15.64	381658	0.289815399	0.170184601
17.13	226601	0.219559161	0.430440839	16.05	205740	0.299836854	0.150163146	15.89	246044	0.31973171	0.30026829	15.77	280154	0.265849016	0.234150984
17.93	196117	0.115943315	0.114056685	16.44	176833	0.257834277	0.262165723	16.06	191405	0.089958794	0.140041206	15.97	235757	0.345753295	0.254246705
18.64	168237	0.303800051	0.166199949	17.09	151876	0.353404018	0.486595982	16.6	160905	0.281809448	0.258190552	16.54	194318	0.139955894	0.090044106
19.12	156996	0.415524311	0.414475689	17.53	141257	0.347722008	0.272277992	16.85	145782	0.421691481	0.258308519	16.94	175287	0.211915326	0.138084674


==> data/err_area_combined.txt <==
RUerr	RULUT	RUerrbarU	RUerrbarL	{20Lerr}	{20LLUT}	{20errbarU}	{20errbarL}	{40Lerr}	{40LLUT}	{40errbarU}	{40errbarL}	{50Lerr}	{50LLUT}	{50errbarU}	{50errbarL}	{60Lerr}	{60LLUT}	{60errbarU}	{60errbarL}	{RTerr}	{RTLUT}	{RTerrbarU}	{RTerrbarL}	{31Lerr}	{31LLUT}	{31errbarU}	{31errbarL}	{41Lerr}	{41LLUT}	{41errbarU}	{41errbarL}	{51Lerr}	{51LLUT}	{51errbarU}	{51errbarL}	{61Lerr}	{61LLUT}	{61errbarU}	{61errbarL}	{52Lerr}	{52LLUT}	{52errbarU}	{52errbarL}	{53Lerr}	{53LLUT}	{53errbarU}	{53errbarL}	{44Lerr}	{44LLUT}	{44errbarU}	{44errbarL}	{48Lerr}	{48LLUT}	{48errbarU}	{48errbarL}	{88Lerr}	{88LLUT}	{88errbarU}	{88errbarL}	{816Lerr}	{816LLUT}	{816errbarU}	{816errbarL}	{1616Lerr}	{1616LLUT}	{1616errbarU}	{1616errbarL}
15.65	511494	0.339738993	0.250261007	15.04	505107	0.193853918	0.196146082	15.13	497606	0.073970888	0.126029112	14.98	505107	0.073970888	0.126029112	15.08	500000	0.161950185	0.098049815	15.64239547	133418	0.01	0.01	14.89	134657	0.01	0.01	14.91	124584	0.01	0.01	14.6	123950	0.1	0.1	15.01	127627	0.01	0.01	14.55	124632	0.1	0.1	15	125624	0.1	0.1	14.99	251427	0.01	0.01	15.08	153998	0.01	0.01	14.6	123950	0.01	0.01	14.97	101090	0.01	0.01	14.23	96542	0.01	0.01
16.16	332339	0.129972549	0.070027451	15.5	325959	0.143840528	0.296159472	15.28	328041	0.287735767	0.312264233	15.54	405529	0.287735767	0.312264233	15.38	415529	0.157688455	0.452311545	15.5606948	128942	0.01	0.01	14.78	134530	0.01	0.01	14.74	124031	0.01	0.01	14.08	123647	0.1	0.1	15.18	127470	0.01	0.01	14.49	124547	0.1	0.1	14.78	125743	0.1	0.1	14.89	239809	0.01	0.01	15.1	153179	0.01	0.01	14.08	123647	0.01	0.01	14.85	100557	0.01	0.01	14.02	94529	0.01	0.01
16.86	290026	0.15993168	0.16006832	15.7	260616	0.293617893	0.346382107	15.42	291349	0.363540097	0.456459903	15.47	371658	0.363540097	0.456459903	15.64	381658	0.289815399	0.170184601	15.64420304	125902	0.01	0.01	15.2	127109	0.01	0.01	15.04	121397	0.01	0.01	14.32	117215	0.1	0.1	15.13	122693	0.01	0.01	14.7	120000	0.1	0.1	14.7	136512	0.1	0.1	14.91	221284	0.01	0.01	15.32	147787	0.01	0.01	14.32	117215	0.01	0.01	15.24	94722	0.01	0.01	15.58	86732	0.01	0.01
17.13	226601	0.219559161	0.430440839	16.05	205740	0.299836854	0.150163146	15.89	246044	0.31973171	0.30026829	15.54	273156	0.31973171	0.30026829	15.77	280154	0.265849016	0.234150984	15.94242825	114345	0.01	0.01	15.24	114026	0.01	0.01	15.58	113376	0.01	0.01	15.2	106776	0.1	0.1	15.8	114713	0.01	0.01	14.99	110525	0.1	0.1	15.96	119341	0.1	0.1	15.06	200874	0.01	0.01	15.8	140280	0.01	0.01	15.2	106776	0.01	0.01	16.38	87864	0.01	0.01	21.4	74541	0.01	0.01
17.93	196117	0.115943315	0.114056685	16.44	176833	0.257834277	0.262165723	16.06	191405	0.089958794	0.140041206	15.83	225757	0.089958794	0.140041206	15.97	235757	0.345753295	0.254246705	16.93025039	102375	0.01	0.01	15.46	101000	0.01	0.01	16.08	102530	0.01	0.01	15.6	98204	0.1	0.1	16.18	103272	0.01	0.01	15.63	99771	0.1	0.1	17.82	102486	0.1	0.1	15.1	174980	0.01	0.01	15.33	126514	0.01	0.01	15.6	98204	0.01	0.01	18.58	84946	0.01	0.01	17.31	83963	0.01	0.01
18.64	168237	0.303800051	0.166199949	17.09	151876	0.353404018	0.486595982	16.6	160905	0.281809448	0.258190552	16.45	184318	0.281809448	0.258190552	16.54	194318	0.139955894	0.090044106	17.7649408	95275	0.01	0.01	16.66	93917	0.01	0.01	17.17	94816	0.01	0.01	16.41	92564	0.1	0.1	17.3	96570	0.01	0.01	17.03	92756	0.1	0.1	21.21	92821	0.1	0.1	15.4	155193	0.01	0.01	16.02	112182	0.01	0.01	16.41	92564	0.01	0.01	23.6	nan	0.01	0.01	18.74	81486	0.01	0.01
19.12	156996	0.415524311	0.414475689	17.53	141257	0.347722008	0.272277992	16.85	145782	0.421691481	0.258308519	16.95	165287	0.421691481	0.258308519	16.94	175287	0.211915326	0.138084674	19.36120714	94575	0.01	0.01	17.98	90924	0.01	0.01	18.95	92266	0.01	0.01	17.82	89604	0.1	0.1	18.87	93224	0.01	0.01	17.78	88680	0.1	0.1	24.81	88862	0.1	0.1	16.18	142057	0.01	0.01	16.35	101330	0.01	0.01	17.82	89604	0.01	0.01	27.85	nan	0.01	0.01	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	21.24856442	90457	0.01	0.01	19.88	87396	0.01	0.01	20.8	87624	0.01	0.01	20.1	89171	0.1	0.1	21.27	90472	0.01	0.01	19.71	85144	0.1	0.1	26.18	84329	0.1	0.1	16.42	130057	0.01	0.01	17.15	94536	0.01	0.01	20.1	89171	0.01	0.01	34.17	nan	0.01	0.01	nan	nan	nan	nan


==> data/err_area_network.txt <==
8_8_RPerr	8_8_RPLUT              	8_8_RPProd	8_8_RerrbarU	8_8_RerrbarL	8_8_Lerr	8_8_LLUT	8_8_LProd	8_8_errbarU           	8_8_errbarL	8_16_RPerr	8_16_RPLUT              	8_16_RPProd	8_16_RerrbarU	8_16_RerrbarL	8_16_Lerr	8_16_LLUT	8_16_LProd	8_16_errbarU           	8_16_errbarL	16_16_RPerr	16_16_RPLUT              	16_16_RPProd	16_16_RerrbarU	16_16_RerrbarL	16_16_Lerr	16_16_LLUT	16_16_LProd	16_16_errbarU           	16_16_errbarL
15.71	362843	215.9242409	0.01	0.01	14.92	353703	210.4851183	0.01	0.01	19.63	279293	266.3142543	0.01	0.01	19.88	276421	263.5757161	0.01	0.01	20.18	243808	353.7007989	0.01	0.01	0	0	0	0.01	0.01
16.44	344972	205.2893875	0.01	0.01	15.12	341020	202.9375918	0.01	0.01	21.07	271682	259.0569375	0.01	0.01	20.77	271735	259.1074746	0.01	0.01	22.13	245635	356.3512917	0.01	0.01	0	0	0	0.01	0.01
15.99	331087	197.0265628	0.01	0.01	15.88	332276	197.7341248	0.01	0.01	21.8	269220	256.7093466	0.01	0.01	21.78	266351	253.973669	0.01	0.01	23.97	240618	349.0729542	0.01	0.01	0	0	0	0.01	0.01
17.5	326422	194.250468	0.01	0.01	16.87	321788	191.4928209	0.01	0.01	24.01	261583	249.427238	0.01	0.01	22.53	266319	253.9431561	0.01	0.01	28.02	235809	342.0963696	0.01	0.01	0	0	0	0.01	0.01
18.44	315342	187.6568708	0.01	0.01	18.11	311163	185.1699897	0.01	0.01	27.13	257415	245.452925	0.01	0.01	24.91	245036	233.6491771	0.01	0.01	35.76	227527	330.0813823	0.01	0.01	0	0	0	0.01	0.01
21.54	305529	181.8172526	0.01	0.01	20	300314	178.7138583	0.01	0.01	32.64	248742	237.1829593	0.01	0.01	30.26	246389	234.9393032	0.01	0.01	44.41	217082	314.9284553	0.01	0.01	0	0	0	0.01	0.01
23.92	295795	176.0246466	0.01	0.01	22.34	292210	173.8912489	0.01	0.01	37.87	239581	228.4476709	0.01	0.01	35.45	240900	229.705377	0.01	0.01	53.34	188118	272.9093667	0.01	0.01	0	0	0	0.01	0.01
28.36	288820	171.8738938	0.01	0.01	24.27	285585	169.9487777	0.01	0.01	43.83	232959	222.1333953	0.01	0.01	40.79	235405	224.4657297	0.01	0.01	73.9	164679	238.9055891	0.01	0.01	0	0	0	0.01	0.01


==> data/err_area_tm_k3.txt <==
%\shortstack{ReBNet\\Unrolled}					(3,1)-LUT					(3,2)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{31Lerr}	{31LLUT}	{31Ldensity}	{31errbarU}	{31errbarL}	{32Lerr}	{32LLUT}	{32Ldensity}	{32errbarU}	{32errbarL}
15.6424	133418	1	0.472395	0.217605	14.87245	134657	1	0.47245	0.39755	14.77824	124650	1	0.248235	0.241765
15.56069	128942	0.97602	0.630695	0.309305	14.73615	134530	0.97602	0.286152	0.193848	14.74228	124320	0.97602	0.322275	0.307725
15.6442	125902	0.834961	0.284203	0.235797	15.03012	127109	0.834961	0.240123	0.169877	14.69215	122365	0.834961	0.282152	0.157848
15.94243	114345	0.634549	0.492428	0.287572	15.31207	114026	0.634549	0.112069	0.187931	14.77616	109834	0.634549	0.226163	0.213837
16.93025	102375	0.354167	0.20025	0.38975	15.70438	101000	0.354167	0.364379	0.255621	15.416	98018	0.354167	0.016001	0.013999
17.76494	95275	0.170573	0.634941	0.605059	16.61614	93917	0.170573	0.276142	0.173858	15.84417	91019	0.170573	0.29417	0.20583
19.36121	94575	0.087348	0.771207	1.208793	17.94209	90924	0.087348	0.23209	0.11791	16.75016	89784	0.087348	0.24016	0.19984
21.24856	90457	0.040799	1.108564	1.711436	19.83614	87396	0.040799	0.296144	0.133856	18.2602	85871	0.040799	0.330202	0.179798

==> data/err_area_tm_k4.txt <==
%\shortstack{ReBNet\\Unrolled}					(4,1)-LUT					(4,2)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{41Lerr}	{41LLUT}	{41Ldensity}	{41errbarU}	{41errbarL}	{42Lerr}	{42LLUT}	{42Ldensity}	{42errbarU}	{42errbarL}
15.6424	133418	1	0.472395	0.217605	15.09612	124584	1	0.186116	0.233884	15.0422	130935	1	0.312204	0.207796
15.56069	128942	0.97602	0.630695	0.309305	14.85806	124031	0.97602	0.118059	0.151941	14.99413	130324	0.97602	0.214131	0.245869
15.6442	125902	0.834961	0.284203	0.235797	15.11803	121397	0.834961	0.098034	0.101966	15.1622	125098	0.834961	0.292199	0.217801
15.94243	114345	0.634549	0.492428	0.287572	15.68209	113376	0.634549	0.132086	0.207914	15.33411	116565	0.634549	0.254114	0.165886
16.93025	102375	0.354167	0.20025	0.38975	16.14817	102530	0.354167	0.178174	0.321826	15.51055	103576	0.354167	0.540551	0.239449
17.76494	95275	0.170573	0.634941	0.605059	16.86022	94816	0.170573	0.19022	0.30978	16.26261	94790	0.170573	0.402612	0.497388
19.36121	94575	0.087348	0.771207	1.208793	18.68857	92266	0.087348	0.528568	0.261432	17.56028	89832	0.087348	0.40028	0.22972
21.24856	90457	0.040799	1.108564	1.711436	20.25712	87624	0.040799	0.417121	0.542879	20.02211	87450	0.040799	0.232106	0.117894

==> data/err_area_tm_k5.txt <==
%\shortstack{ReBNet\\Unrolled}					(5,1)-LUT					(5,2)-LUT					(5,3)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	51Lerr   	51LLUT   	{51Ldensity}	51errbarU	51errbarL	52Lerr   	52LLUT   	{52Ldensity}	52errbarU	52errbarL	{53Lerr}	{53LLUT}	{53Ldensity}	{53errbarU}	{53errbarL}
15.6424	133418	1	0.472395	0.217605	14.49012	123950	1	0.22012	0.13988	14.38233	123663	1	0.362326	0.217674	14.93002	125624	1	0.070019	0.069981
15.56069	128942	0.97602	0.630695	0.309305	14.30222	123647	0.97602	0.222217	0.357783	14.53405	123578	0.97602	0.114054	0.145946	15.23439	125743	0.97602	0.454388	0.275612
15.6442	125902	0.834961	0.284203	0.235797	14.59817	117215	0.834961	0.278167	0.231833	14.5741	119067	0.834961	0.244103	0.125897	14.85617	136512	0.834961	0.22617	0.24383
15.94243	114345	0.634549	0.492428	0.287572	15.02612	106776	0.634549	0.216121	0.173879	14.98804	109556	0.634549	0.138041	0.121959	15.92223	119341	0.634549	0.332227	0.217773
16.93025	102375	0.354167	0.20025	0.38975	15.6022	98204	0.354167	0.292201	0.287799	15.58039	98802	0.354167	0.470392	0.249608	18.07824	102486	0.354167	0.258238	0.321762
17.76494	95275	0.170573	0.634941	0.605059	16.48604	92564	0.170573	0.076044	0.123956	16.77014	91787	0.170573	0.180139	0.259861	21.50237	92821	0.170573	0.29237	0.25763
19.36121	94575	0.087348	0.771207	1.208793	18.11219	89604	0.087348	0.292189	0.177811	17.93416	87711	0.087348	0.214163	0.235837	24.6412	88862	0.087348	0.571202	0.588798
21.24856	90457	0.040799	1.108564	1.711436	19.87244	89171	0.040799	0.352438	0.347562	19.97224	84175	0.040799	0.262239	0.237761	26.51661	84329	0.040799	0.336612	0.363388

==> data/err_area_tm_k6.txt <==
%\shortstack{ReBNet\\Unrolled}					(6,1)-LUT					(6,2)-LUT					(6,3)-LUT					(6,4)-LUT				
{RTerr}	{RTLUT}	{RTdensity}	{RTerrbarU}	{RTerrbarL}	{61Lerr}	{61LLUT}	{61Ldensity}	{61errbarU}	{61errbarL}	{62Lerr}	{62LLUT}	{62Ldensity}	{62errbarU}	{62errbarL}	{63Lerr}	{63LLUT}	{63Ldensity}	{63errbarU}	{63errbarL}	{64Lerr}	{64LLUT}	{64Ldensity}	{64errbarU}	{64errbarL}
15.6424	133418	1	0.472395	0.217605	15.02647	127627	1	0.356473	0.433527	15.22608	125542	1	0.166075	0.143925	14.96608	117911	1	0.156076	0.173924	14.68	113624	1	0.160998	0.158215
15.56069	128942	0.97602	0.630695	0.309305	15.14004	127470	0.97602	0.150043	0.099957	15.05416	125627	0.97602	0.274156	0.225844	15.11212	118241	0.97602	0.182125	0.257875	14.92	114281	0.97602	0.223451	0.241329
15.6442	125902	0.834961	0.284203	0.235797	15.24844	122693	0.834961	0.488445	0.241555	15.48432	123047	0.834961	0.16432	0.43568	15.37003	113950	0.834961	0.120027	0.079973	15.32	110745	0.834961	0.140438	0.186662
15.94243	114345	0.634549	0.492428	0.287572	15.81014	114713	0.634549	0.140144	0.299856	15.62416	115704	0.634549	0.22416	0.24584	15.48216	106442	0.634549	0.172161	0.217839	15.58	102942	0.634549	0.196447	0.231417
16.93025	102375	0.354167	0.20025	0.38975	16.16005	103272	0.354167	0.100053	0.169947	16.2981	103585	0.354167	0.238096	0.141904	16.36004	96136	0.354167	0.150039	0.089961	16.31	94841	0.354167	0.189007	0.112986
17.76494	95275	0.170573	0.634941	0.605059	17.35406	96570	0.170573	0.15406	0.12594	17.53018	96544	0.170573	0.220182	0.209818	17.5264	88761	0.170573	0.2364	0.3136	17.66	86045	0.170573	0.228147	0.256513
19.36121	94575	0.087348	0.771207	1.208793	18.51239	93224	0.087348	0.372391	0.357609	19.2908	91556	0.087348	0.420802	0.629198	19.71226	84093	0.087348	0.212258	0.337742	19.87	83415	0.087348	0.298862	0.460984
21.24856	90457	0.040799	1.108564	1.711436	21.1522	90472	0.040799	0.172196	0.287804	21.84861	87923	0.040799	0.568607	0.331393	22.34608	80068	0.040799	0.116081	0.143919	22.09	78924	0.040799	0.256913	0.218389

==> data/err_area_tm_search_k.txt <==
%\shortstack{ReBNe\\Pruned}				(3,1)-LUT				(4,1)-LUT				(5,1)-LUT				(6,1)-LUT			
RPerr	RPLUT              	RerrbarU	RerrbarL	31Lerr	31LLUT	31errbarU           	31errbarL	41Lerr	41LLUT	41errbarU	41errbarL	51Lerr   	51LLUT   	51errbarU	51errbarL	61Lerr   	61LLUT   	61errbarU	61errbarL
15.64239547	133418	0.01	0.01	14.89	134657	0.01	0.01	14.91	124584	0.01	0.01	14.6	123950	0.01	0.01	15.01	127627	0.01	0.01
15.5606948	128942	0.01	0.01	14.78	134530	0.01	0.01	14.74	124031	0.01	0.01	14.08	123647	0.01	0.01	15.18	127470	0.01	0.01
15.64420304	125902	0.01	0.01	15.2	127109	0.01	0.01	15.04	121397	0.01	0.01	14.32	117215	0.01	0.01	15.13	122693	0.01	0.01
15.94242825	114345	0.01	0.01	15.24	114026	0.01	0.01	15.58	113376	0.01	0.01	15.2	106776	0.01	0.01	15.8	114713	0.01	0.01
16.93025039	102375	0.01	0.01	15.46	101000	0.01	0.01	16.08	102530	0.01	0.01	15.6	98204	0.01	0.01	16.18	103272	0.01	0.01
17.7649408	95275	0.01	0.01	16.66	93917	0.01	0.01	17.17	94816	0.01	0.01	16.41	92564	0.01	0.01	17.3	96570	0.01	0.01
19.36120714	94575	0.01	0.01	17.98	90924	0.01	0.01	18.95	92266	0.01	0.01	17.82	89604	0.01	0.01	18.87	93224	0.01	0.01
21.24856442	90457	0.01	0.01	19.88	87396	0.01	0.01	20.8	87624	0.01	0.01	20.1	89171	0.01	0.01	21.27	90472	0.01	0.01


==> data/err_area_tm_search_t.txt <==
%(5,1)-LUT-4-8					(5,1)-LUT-8-4					(5,1)-LUT-8-8					(5,1)-LUT-8-16					(5,1)-LUT-16-8				
48Lerr	48Theta	48density	48errbarU           	48errbarL	84Lerr	84Theta	84density	84errbarU	84errbarL	88Lerr	88Theta	88density	88errbarU	88errbarL	816Lerr	816Theta	816density	816errbarU	816errbarL	168Lerr	168Theta	168density	168errbarU	168errbarL
15.08	0.6	1	0.01	0.01	14.6	0.6	1	0.01	0.01	14.6	0.6	1	0.01	0.01	14.97	0.6	1	0.01	0.01	15.09	0.6	1	0.01	0.01
15.1	1	0.97602	0.01	0.01	15.06	1	0.97602	0.01	0.01	14.08	1	0.97602	0.01	0.01	14.85	1	0.97602	0.01	0.01	14.86	1	0.97602	0.01	0.01
15.32	1.1	0.834961	0.01	0.01	15.21	1.1	0.834961	0.01	0.01	14.32	1.1	0.834961	0.01	0.01	15.24	1.1	0.834961	0.01	0.01	15.08	1.1	0.834961	0.01	0.01
15.8	1.15	0.634549	0.01	0.01	15.88	1.15	0.634549	0.01	0.01	15.2	1.15	0.634549	0.01	0.01	16.38	1.15	0.634549	0.01	0.01	16.31	1.15	0.634549	0.01	0.01
15.33	1.2	0.354167	0.01	0.01	15.47	1.2	0.354167	0.01	0.01	15.6	1.2	0.354167	0.01	0.01	18.58	1.2	0.354167	0.01	0.01	18.62	1.2	0.354167	0.01	0.01
16.02	1.25	0.170573	0.01	0.01	16.29	1.25	0.170573	0.01	0.01	16.41	1.25	0.170573	0.01	0.01	23.6	1.25	0.170573	0.01	0.01	24.15	1.25	0.170573	0.01	0.01
16.35	1.3	0.087348	0.01	0.01	17.09	1.3	0.087348	0.01	0.01	17.82	1.3	0.087348	0.01	0.01	27.85	1.3	0.087348	0.01	0.01	33.45	1.3	0.087348	0.01	0.01
17.15	1.35	0.040799	0.01	0.01	19.02	1.35	0.040799	0.01	0.01	20.1	1.35	0.040799	0.01	0.01	34.17	1.35	0.040799	0.01	0.01	37.85	1.35	0.040799	0.01	0.01
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	15.61	1.12	0.762153	0.01	0.01	nan	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	16.28	1.13	0.70714	0.01	0.01	nan	nan	nan	nan	nan

==> data/err_area_tm_search_w.txt <==
%\shortstack{ReBNe\\Pruned}					(5,0)-LUT					(5,1)-LUT					(5,2)-LUT					(5,3)-LUT				
RPerr	RPLUT              	RPProd	RerrbarU	RerrbarL	50Lerr   	50LLUT   	50LProd	50errbarU	50errbarL	51Lerr   	51LLUT   	51LProd	51errbarU	51errbarL	52Lerr   	52LLUT   	52LProd	52errbarU	52errbarL	53Lerr   	53LLUT   	53LProd	53errbarU	53errbarL
15.64239547	133418	71.4987062	0.01	0.01	14.98	505107	270.520156	0.073970888	0.126029112	14.6	123950	63.9500188	0.1	0.1	14.55	124632	66.3101224	0.1	0.1	15	125624	66.83791299	0.1	0.1
15.5606948	128942	69.1000178	0.01	0.01	15.54	405529	217.1891665	0.287735767	0.312264233	14.08	123647	63.7876411	0.1	0.1	14.49	124547	66.2645709	0.1	0.1	14.78	125743	66.90122662	0.1	0.1
15.64420304	125902	67.4708818	0.01	0.01	15.47	371658	199.0488751	0.363540097	0.456459903	14.32	117215	60.3407323	0.1	0.1	14.7	120000	63.8278336	0.1	0.1	14.7	136512	72.63084425	0.1	0.1
15.94242825	114345	61.2774855	0.01	0.01	15.54	273156	146.2941589	0.31973171	0.30026829	15.2	106776	54.7464722	0.1	0.1	14.99	110525	58.7501811	0.1	0.1	15.96	119341	63.49505965	0.1	0.1
16.93025039	102375	54.8627625	0.01	0.01	15.83	225757	120.9086765	0.089958794	0.140041206	15.6	98204	50.1527374	0.1	0.1	15.63	99771	52.9871125	0.1	0.1	17.82	102486	54.52740201	0.1	0.1
17.7649408	95275	51.0578725	0.01	0.01	16.45	184318	98.71519126	0.281809448	0.258190552	16.41	92564	47.1302614	0.1	0.1	17.03	92756	49.227774	0.1	0.1	21.21	92821	49.38516463	0.1	0.1
19.36120714	94575	50.6827425	0.01	0.01	16.95	165287	88.52275859	0.421691481	0.258308519	17.82	89604	45.5439974	0.1	0.1	17.78	88680	47.0434456	0.1	0.1	24.81	88862	47.27878927	0.1	0.1
21.24856442	90457	48.4759063	0.01	0.01	nan	nan	nan	nan	nan	20.1	89171	45.3119527	0.1	0.1	19.71	85144	45.1485032	0.1	0.1	26.18	84329	44.86701876	0.1	0.1


==> data/imagenet_training_curve/prune.txt <==
epoch	{training_error}
21	44.42902674
22	41.01850124
23	40.5199005
24	40.37461132
25	40.30729167


==> data/imagenet_training_curve/retrain.txt <==
epoch	{training_error}
26	43.2384
27	42.0976
28	41.1998
29	40.5191
30	40.4924
31	40.4754
32	40.4516
33	40.4504
34	40.4412
35	40.4569
36	40.4331
37	40.4785
38	40.4559
39	40.4376
40	40.4227
41	40.4353
42	40.4776
43	40.4677
44	40.4898
45	40.4593


==> data/imagenet_training_curve/train.txt <==
epoch	{training_error}
1	87.7576959
2	72.22605721
3	61.63844838
4	51.97450249
5	43.62810945
6	37.54594216
7	33.53987873
8	30.97776741
9	29.27262127
10	28.14466729
11	27.48911692
12	26.988
13	26.7944
14	26.7525
15	26.6824
16	26.6521
17	26.6309
18	26.6156
19	26.6441
20	26.6253


==> data/params_err_k3.txt <==
{31Lerr}	{31Lparams}	{31errbarU}	{31errbarL}	{32Lerr}	{32Lparams}	{32errbarU}	{32errbarL}
14.89	590976	0.01	0.01	14.53	1180800	0.01	0.01
14.78	576804.3955	0.01	0.01	15.05	1152484.416	0.01	0.01
15.2	493441.9119	0.01	0.01	14.72	985921.9488	0.01	0.01
15.24	375003.2298	0.01	0.01	14.94	749275.4592	0.01	0.01
15.46	209304.197	0.01	0.01	15.43	418200.3936	0.01	0.01
16.66	100804.5492	0.01	0.01	15.85	201412.5984	0.01	0.01
17.98	51620.57165	0.01	0.01	16.51	103140.5184	0.01	0.01
19.88	24111.22982	0.01	0.01	18.31	48175.4592	0.01	0.01


==> data/params_err_k4.txt <==
{41Lerr}	{41Lparams}	{41errbarU}	{41errbarL}	{42Lerr}	{42Lparams}	{42errbarU}	{42errbarL}
14.91	592128	0.01	0.01	15.25	1181952	0.01	0.01
14.74	577928.7706	0.01	0.01	15.01	1153608.791	0.01	0.01
15.04	494403.787	0.01	0.01	15.2	986883.8239	0.01	0.01
15.58	375734.2303	0.01	0.01	15.39	750006.4596	0.01	0.01
16.08	209712.1974	0.01	0.01	15.75	418608.394	0.01	0.01
17.17	101001.0493	0.01	0.01	16.76	201609.0985	0.01	0.01
18.95	51721.19654	0.01	0.01	17.6	103241.1433	0.01	0.01
20.8	24158.23027	0.01	0.01	20.14	48222.45965	0.01	0.01


==> data/params_err_k5.txt <==
{51Lerr}	{51Lparams}	{51errbarU}	{51errbarL}	{52Lerr}	{52Lparams}	{52errbarU}	{52errbarL}	{53Lerr}	{53Lparams}	{53errbarU}	{53errbarL}
14.6	594432	0.01	0.01	14.55	1184256	0.01	0.01	15	1774080	0.01	0.01
14.08	580177.5206	0.01	0.01	14.49	1155857.541	0.01	0.01	14.78	1731537.562	0.01	0.01
14.32	496327.5372	0.01	0.01	14.7	988807.574	0.01	0.01	14.7	1481287.611	0.01	0.01
15.2	377196.2312	0.01	0.01	14.99	751468.4605	0.01	0.01	15.96	1125740.69	0.01	0.01
15.6	210528.1981	0.01	0.01	15.63	419424.3948	0.01	0.01	17.82	628320.5914	0.01	0.01
16.41	101394.0495	0.01	0.01	17.03	202002.0987	0.01	0.01	21.21	302610.1478	0.01	0.01
17.82	51922.44634	0.01	0.01	17.78	103442.3931	0.01	0.01	24.81	154962.3398	0.01	0.01
20.1	24252.23117	0.01	0.01	19.71	48316.46054	0.01	0.01	26.18	72380.68992	0.01	0.01


==> data/params_err_k6.txt <==
{61Lerr}	{61Lparams}	{61errbarU}	{61errbarL}	{62Lerr}	{62Lparams}	{62errbarU}	{62errbarL}	{63Lerr}	{63Lparams}	{63errbarU}	{63errbarL}	{64Lerr}	{64Lparams}	{64errbarU}	{64errbarL}
15.01	599040	0.01	0.01	15.06	1188864	0.01	0.01	14.81	1778688	0.01	0.01	14.68	2368512	0.01	0.01
15.18	584675.0208	0.01	0.01	15.28	1160355.041	0.01	0.01	15.09	1736035.062	0.01	0.01	14.92	2311715.082	0.01	0.01
15.13	500175.0374	0.01	0.01	15.92	992655.0743	0.01	0.01	15.45	1485135.111	0.01	0.01	15.32	1977615.148	0.01	0.01
15.8	380120.233	0.01	0.01	15.87	754392.4623	0.01	0.01	15.7	1128664.692	0.01	0.01	15.58	1502936.921	0.01	0.01
16.18	212160.1997	0.01	0.01	16.34	421056.3963	0.01	0.01	16.45	629952.5929	0.01	0.01	16.31	838848.7895	0.01	0.01
17.3	102180.0499	0.01	0.01	17.34	202788.0991	0.01	0.01	17.84	303396.1482	0.01	0.01	17.66	404004.1974	0.01	0.01
18.87	52324.94592	0.01	0.01	18.87	103844.8927	0.01	0.01	20.05	155364.8394	0.01	0.01	19.87	206884.7862	0.01	0.01
21.27	24440.23296	0.01	0.01	21.28	48504.46234	0.01	0.01	22.23	72568.69171	0.01	0.01	22.09	96632.92109	0.01	0.01


==> data/params_err_p1.txt <==
{31Lerr}	{31Lparams}	{31errbarU}	{31errbarL}	{41Lerr}	{41Lparams}	{41errbarU}	{41errbarL}	{51Lerr}	{51Lparams}	{51errbarU}	{51errbarL}	{61Lerr}	{61Lparams}	{61errbarU}	{61errbarL}
14.89	590976	0.01	0.01	14.91	592128	0.01	0.01	14.6	594432	0.01	0.01	15.01	599040	0.01	0.01
14.78	576804.3955	0.01	0.01	14.74	577928.7706	0.01	0.01	14.08	580177.5206	0.01	0.01	15.18	584675.0208	0.01	0.01
15.2	493441.9119	0.01	0.01	15.04	494403.787	0.01	0.01	14.32	496327.5372	0.01	0.01	15.13	500175.0374	0.01	0.01
15.24	375003.2298	0.01	0.01	15.58	375734.2303	0.01	0.01	15.2	377196.2312	0.01	0.01	15.8	380120.233	0.01	0.01
15.46	209304.197	0.01	0.01	16.08	209712.1974	0.01	0.01	15.6	210528.1981	0.01	0.01	16.18	212160.1997	0.01	0.01
16.66	100804.5492	0.01	0.01	17.17	101001.0493	0.01	0.01	16.41	101394.0495	0.01	0.01	17.3	102180.0499	0.01	0.01
17.98	51620.57165	0.01	0.01	18.95	51721.19654	0.01	0.01	17.82	51922.44634	0.01	0.01	18.87	52324.94592	0.01	0.01
19.88	24111.22982	0.01	0.01	20.8	24158.23027	0.01	0.01	20.1	24252.23117	0.01	0.01	21.27	24440.23296	0.01	0.01


==> data/training_loss.txt <==
Epoch	REBNET	2LUT	4LUT	6LUT	REBNET_V	2LUT_V	4LUT_V	6LUT_V
1	15.4913304	15.004588	15.3535367	14.9456314	19.52	17.82	18.38	18.14
10	15.34419	14.7941553	14.9902451	14.8000662	18.47	17.31	17.1	16.68
20	15.0242314	14.7583162	14.819089	14.718055	18.35	16.75	16.69	16.44
30	15.0131981	14.5990927	14.7111344	14.5030547	18.31	17.14	16.37	16.42
40	14.9870576	14.7461402	14.6291622	14.5230581	18.08	16.64	15.95	15.89
50	14.9101202	14.6751293	14.531198	14.4441288	17.92	16.72	16.39	15.8
60	14.7910659	14.6121719	14.5101308	14.4121361	17.92	17.02	16.72	15.94
70	14.7081785	14.4502438	14.4980875	14.4300811	17.97	16.86	16.45	15.77
80	14.7372	14.3391451	14.4981738	14.3740834	17.67	16.68	16.51	16.04
90	14.6511529	14.3891725	14.4610931	14.3821487	17.69	16.52	16.19	15.58
100	14.7201808	14.4251091	14.2911181	14.3532255	17.71	16.64	16.37	15.83
110	14.6501653	14.5541581	14.4091919	14.226123	17.88	16.63	16.36	15.73
120	14.5991052	14.4200657	14.446056	14.1991997	17.81	16.7	16.13	15.89
130	14.6301152	14.5021821	14.4631108	14.3021109	17.59	16.46	16.4	16
140	14.5351317	14.5421306	14.4310833	14.099034	17.77	16.57	15.99	15.81
150	14.5422191	14.4421023	14.2491226	14.1701337	17.98	16.36	16.24	15.88
160	14.6040719	14.3451037	14.3520829	14.2822142	17.81	16.63	16.07	16.13
170	14.6281417	14.4230465	14.3500433	14.2641677	17.65	16.71	16.17	15.6
180	14.590119	14.4790247	14.3130993	14.2541513	17.85	16.73	16.11	15.77
190	14.6171409	14.4441226	14.227147	14.3371189	17.89	16.61	16.11	15.9
200	14.64	14.14	14.18	14.41	17.65	16.62	16.27	16.05


==> data/training_speed.txt <==
Name	id	{training_time}
\shortstack{Unrolled\\ReBNet}	1	33
{$\left(2,0\right)$-LUTNet}	2	33
{$\left(3,0\right)$-LUTNet}	3	34
{$\left(4,0\right)$-LUTNet}	4	34
{$\left(5,0\right)$-LUTNet}	5	55
{$\left(6,0\right)$-LUTNet}	6	74


==> data/training_speed_tiled.txt <==
Name	id	{training_time}
\shortstack{Tiled\\ReBNet}	1	33
{$\left(4,1\right)$-LUTNet}	2	34
{$\left(4,2\right)$-LUTNet}	3	36
{$\left(5,1\right)$-LUTNet}	4	42
{$\left(5,2\right)$-LUTNet}	5	52
{$\left(5,3\right)$-LUTNet}	6	49
{$\left(6,1\right)$-LUTNet}	7	76
{$\left(6,2\right)$-LUTNet}	8	63
{$\left(6,3\right)$-LUTNet}	9	75
{$\left(6,4\right)$-LUTNet}	10	85


==> data/util_at_same_pruning.txt <==
Name	id	Density	post_place
\shortstack{ReBNET\\Pruned}	1	4.02	196117
2-LUTNet	2	4.02	176833
4-LUTNet	3	4.02	191405
6-LUTNet	4	4.02	235757
\shortstack{ReBNET\\Pruned}	5	11.3	332339
2-LUTNet	6	11.3	325959
4-LUTNet	7	11.3	328041
6-LUTNet	8	11.3	415529


==> data/util_detail.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place	acc
%ReBNet	1	32257.11691	0	627938.8831	0	100	660196	84.45\%
\shortstack{Unrolled\\ReBNet}	1	31686.65145	0	479807.3486	0	21.3	511494	84.38\%
{$\left(2,0\right)$-LUTNet}	2	17959.60624	58977.68218	249021.7116	0	11.3	325959	84.37\%
{$\left(3,0\right)$-LUTNet}	3	17593.78	46194.8	239463.4	0	8.91	303251.98	84.28\%
{$\left(4,0\right)$-LUTNet}	4	17383.10883	28539.72119	200121.17	0	5.62	246044	84.21\%
{$\left(5,0\right)$-LUTNet}	5	17919.3547	32162.34771	223074.2976	0	5.62	273156	84.25\%
{$\left(6,0\right)$-LUTNet}	6	23607.44917	27104.42606	185045.1248	0	4.02	235757	84.17\%


==> data/util_detail_bak.txt <==
Name	id	{otherlayers}	ops	popcount	Density	post_place	acc
ReBNET	1	63125	0	1228834	100	660196	84.45\%
\shortstack{ReBNET\\Pruned}	2	42213	0	639200	21.3	511494	84.38\%
2-LUTNet	3	40478	132926	561254	11.3	325959	84.37\%
4-LUTNet	4	40428	66375	465423	5.62	246044	84.21\%
5-LUTNet	5	36966	66348	460182	5.62	273156	84.25\%
6-LUTNet	6	41342	47466	324056	4.02	235757	84.17\%
7-LUTNet	7	42846	79932	344812	4.02	224808	84.04\%


==> data/util_detail_k.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	40428	0	471066	0	21.3	511494
(5,0)-LUTNet	2	40428	32162	200566	0	5.62	273156
\shortstack{Tiled\\ReBNet}	3	40428	11778	69560	4136	83.5	125902
(3,1)-LUTNet	4	40428	9306	59412	4880	63.45	114026
(4,1)-LUTNet	5	40428	7534	62284	3130	63.45	113376
(5,1)-LUTNet	6	40428	3553	51109	3114	35.42	98204
(6,1)-LUTNet	7	40428	8688	60507	5090	63.45	114713


==> data/util_detail_k4.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(4,1\right)$-LUTNet	2	40428	7534	62284	3130	63.45	113376
$\left(4,2\right)$-LUTNet	3	40428	7638	62478	6021	63.45	116565

==> data/util_detail_k5.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(5,1\right)$-LUTNet	2	40428	3553	51109	3114	35.42	98204
$\left(5,2\right)$-LUTNet	3	40428	3736	51205	4402	35.42	99771
$\left(5,3\right)$-LUTNet	4	40428	3889	50731	5203	35.42	100251

==> data/util_detail_k6.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
$\left(6,1\right)$-LUTNet	2	40428	8688	60507	5090	63.45	114713
$\left(6,2\right)$-LUTNet	3	40428	8732	60134	6410	63.45	115704
$\left(6,3\right)$-LUTNet	4	40428	7724	52417	5873	63.45	106442
$\left(6,4\right)$-LUTNet	5	40428	7818	49482	5214	63.45	102942

==> data/util_detail_tiled.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Tiled\\ReBNet}	1	40428	11778	69560	4136	83.5	125902
{$\left(4,1\right)$-LUTNet}	2	40428	7534	62284	3130	63.45	113376
{$\left(4,2\right)$-LUTNet}	3	40428	7638	62478	6021	63.45	116565
{$\left(5,1\right)$-LUTNet}	4	40428	3553	51109	3114	35.42	98204
{$\left(5,2\right)$-LUTNet}	5	40428	3736	51205	4402	35.42	99771
{$\left(5,3\right)$-LUTNet}	6	40428	3889	50731	5203	35.42	100251
{$\left(6,1\right)$-LUTNet}	7	40428	8688	60507	5090	63.45	114713
{$\left(6,2\right)$-LUTNet}	8	40428	8732	60134	6410	63.45	115704
{$\left(6,3\right)$-LUTNet}	9	40428	7724	52417	5873	63.45	106442
{$\left(6,4\right)$-LUTNet}	10	40428	7818	49482	5214	63.45	102942

==> data/util_detail_w.txt <==
Name	id	{otherlayers}	ops	popcount	mux	Density	post_place
\shortstack{Unrolled\\ReBNet}	1	40428	0	471066	0	21.3	511494
(5,0)-LUTNet	2	40428	32162	200566	0	5.62	273156
\shortstack{Tiled\\ReBNet}	3	40428	11778	69560	4136	83.5	125902
(3,1)-LUTNet	4	40428	9306	59412	4880	63.45	114026
(4,1)-LUTNet	5	40428	7534	62284	3130	63.45	113376
\textbf{(5,1)-LUTNet}	6	40428	3553	51109	3114	35.42	98204
(6,1)-LUTNet	7	40428	8688	60507	5090	63.45	114713
(5,2)-LUTNet	8	40428	3736	51205	4402	35.42	99771
(5,3)-LUTNet	9	40428	3889	50731	5203	35.42	100251

